Scheduling Refresh Queries for Keeping Results from a SPARQL Endpoint Up-to-Date (Extended Version)

Many datasets change over time. As a consequence, long-running applications that cache and repeatedly use query results obtained from a SPARQL endpoint may resubmit the queries regularly to ensure up-to-dateness of the results. While this approach may be feasible if the number of such regular refresh queries is manageable, with an increasing number of applications adopting this approach, the SPARQL endpoint may become overloaded with such refresh queries. A more scalable approach would be to use a middle-ware component at which the applications register their queries and get notified with updated query results once the results have changed. Then, this middle-ware can schedule the repeated execution of the refresh queries without overloading the endpoint. In this paper, we study the problem of scheduling refresh queries for a large number of registered queries by assuming an overload-avoiding upper bound on the length of a regular time slot available for testing refresh queries. We investigate a variety of scheduling strategies and compare them experimentally in terms of time slots needed before they recognize changes and number of changes that they miss.

==> plots/ds_rev_stats_data.txt <==
2015/08/01/00	401763021	0	0
2015/08/01/01	401763034	382	389
2015/08/01/02	401777672	84465	98352
2015/08/01/03	401779569	23359	24666
2015/08/01/04	401781201	21840	23066
2015/08/01/05	401781201	0	0
2015/08/01/06	401781251	3366	3312
2015/08/01/07	401789353	62089	68950
2015/08/01/08	401790937	15045	16193
2015/08/01/09	401791519	3686	4150
2015/08/01/10	401791519	0	0
2015/08/01/11	401799800	48161	55429
2015/08/01/12	401803122	19799	22377
2015/08/01/13	401804795	7994	9477
2015/08/01/14	401804795	0	0
2015/08/01/15	401810813	36232	41514
2015/08/01/16	401816419	36572	41573
2015/08/01/17	401821601	28076	32575
2015/08/01/18	401823165	8506	9893
2015/08/01/19	401823165	0	0
2015/08/01/20	401835050	56074	66987
2015/08/01/21	401843058	47013	53983
2015/08/01/22	401845912	38554	40515
2015/08/01/23	401849542	14642	17811
2015/08/02/00	401849542	0	0
2015/08/02/01	401851296	12115	13495
2015/08/02/02	401864941	65786	77841
2015/08/02/03	401864917	22424	21127
2015/08/02/04	401866708	15728	17027
2015/08/02/05	401866708	0	0
2015/08/02/06	401867840	8711	9597
2015/08/02/07	401874425	57303	62226
2015/08/02/08	401876301	14770	16063
2015/08/02/09	401877152	4353	5043
2015/08/02/10	401877152	0	0
2015/08/02/11	401800348	134397	51077
2015/08/02/12	401701547	138955	33213
2015/08/02/13	401705108	14682	17802
2015/08/02/14	401705108	0	0
2015/08/02/15	401707611	11184	13323
2015/08/02/16	401717045	51842	59998
2015/08/02/17	401719559	20208	22032
2015/08/02/18	401720657	8329	9186
2015/08/02/19	401720657	0	0
2015/08/02/20	401729979	41700	50042
2015/08/02/21	401739908	48006	57040
2015/08/02/22	401745429	26327	31019
2015/08/02/23	401746713	7939	9080
2015/08/03/00	401746713	0	0
2015/08/03/01	401756066	44630	52621
2015/08/03/02	401763538	29742	36289
2015/08/03/03	401766958	18247	21074
2015/08/03/04	401766958	0	0
2015/08/03/05	401766958	0	0
2015/08/03/06	401776452	42777	50901
2015/08/03/07	401778560	13498	15078
2015/08/03/08	401780164	6727	7979
2015/08/03/09	401780164	0	0
2015/08/03/10	401785837	27192	31904
2015/08/03/11	401793130	30929	37455
2015/08/03/12	401796079	10957	13724
2015/08/03/13	401796079	0	0
2015/08/03/14	401797628	8136	9436
2015/08/03/15	401808460	68007	76962
2015/08/03/16	401811615	20511	22941
2015/08/03/17	401815602	24921	28177
2015/08/03/18	401815602	0	0
2015/08/03/19	401815602	0	0
2015/08/03/20	401826574	60283	69312
2015/08/03/21	401835599	40999	48708
2015/08/03/22	401840350	26233	30071
2015/08/03/23	401842822	15244	17079
2015/08/04/00	401842822	0	0
2015/08/04/01	401844469	7277	8767
2015/08/04/02	401860232	60580	74687
2015/08/04/03	401865457	19617	24167
2015/08/04/04	401868386	11639	14124
2015/08/04/05	401868386	0	0
2015/08/04/06	401868386	0	0
2015/08/04/07	401879596	42478	52406
2015/08/04/08	401884244	14990	19005
2015/08/04/09	401885013	3657	4275
2015/08/04/10	401885013	0	0
2015/08/04/11	401893469	32112	39369
2015/08/04/12	401898505	19667	24195
2015/08/04/13	401901429	11442	14056
2015/08/04/14	401901429	0	0
2015/08/04/15	401902905	8408	9588
2015/08/04/16	401912789	59032	67384
2015/08/04/17	401920593	24110	31251
2015/08/04/18	401926575	23555	28824
2015/08/04/19	401927143	3709	4067
2015/08/04/20	401927143	0	0
2015/08/04/21	401934733	43760	50158
2015/08/04/22	401941921	49962	55677
2015/08/04/23	401938319	26740	21677
2015/08/05/00	401941217	16568	18950
2015/08/05/01	401941217	0	0
2015/08/05/02	401941217	0	0
2015/08/05/03	401950934	46400	54734
2015/08/05/04	401955966	24640	28641
2015/08/05/05	401958897	19052	21092
2015/08/05/06	401958897	0	0
2015/08/05/07	401958897	0	0
2015/08/05/08	401972048	53056	64575
2015/08/05/09	401975706	14106	17302
2015/08/05/10	401977174	7600	8623
2015/08/05/11	401977174	0	0
2015/08/05/12	401982913	27413	32144
2015/08/05/13	401989793	24766	30406
2015/08/05/14	401994011	17237	21408
2015/08/05/15	401994011	0	0
2015/08/05/16	401994011	0	0
2015/08/05/17	402005303	58581	68006
2015/08/05/18	402012087	31287	37198
2015/08/05/19	402016033	17902	20983
2015/08/05/20	402020165	18057	21702
2015/08/05/21	402020165	0	0
2015/08/05/22	402020661	4138	4427
2015/08/05/23	402031714	60244	69698
2015/08/06/00	402035194	18497	21315
2015/08/06/01	402037930	14820	16987
2015/08/06/02	402037930	0	0
2015/08/06/03	402038647	4293	4844
2015/08/06/04	402044945	36354	41298
2015/08/06/05	402051728	24878	30660
2015/08/06/06	402053702	11216	12651
2015/08/06/07	402053702	0	0
2015/08/06/08	402053702	0	0
2015/08/06/09	402063831	35875	44549
2015/08/06/10	402067525	10436	13722
2015/08/06/11	402069153	8705	10051
2015/08/06/12	402069153	0	0
2015/08/06/13	402073360	14648	18270
2015/08/06/14	402084053	26637	36383
2015/08/06/15	402086536	11956	13938
2015/08/06/16	402088121	7548	8993
2015/08/06/17	402088121	0	0
2015/08/06/18	402095261	40546	46670
2015/08/06/19	402102397	34433	40552
2015/08/06/20	402106179	16770	20003
2015/08/06/21	402109974	14720	18653
2015/08/06/22	402109974	0	0
2015/08/06/23	402110965	4118	4980
2015/08/07/00	402121600	43115	52572
2015/08/07/01	402129850	20459	28158
2015/08/07/02	402134482	13630	17669
2015/08/07/03	402134482	0	0
2015/08/07/04	402134482	0	0
2015/08/07/05	402143744	39660	47878
2015/08/07/06	402147448	17441	20447
2015/08/07/07	402151359	13222	16581
2015/08/07/08	402151359	0	0
2015/08/07/09	402151359	0	0
2015/08/07/10	402160806	40677	48887
2015/08/07/11	402164245	14326	17231
2015/08/07/12	402165321	3318	4218
2015/08/07/13	402165321	0	0
2015/08/07/14	402175798	35373	44896
2015/08/07/15	402180870	13818	18474
2015/08/07/16	402184881	19042	22547
2015/08/07/17	402184881	0	0
2015/08/07/18	402184881	0	0
2015/08/07/19	402196576	52943	62587
2015/08/07/20	402201773	14692	19327
2015/08/07/21	402207377	14997	20124
2015/08/07/22	402207377	0	0
2015/08/07/23	402208227	4272	4975
2015/08/08/00	402220723	49787	60939
2015/08/08/01	402224027	16765	19573
2015/08/08/02	402226698	10408	12679
2015/08/08/03	402226698	0	0
2015/08/08/04	402227115	2744	3041
2015/08/08/05	402235733	43955	50550
2015/08/08/06	402240340	13538	17542
2015/08/08/07	402242718	10583	12545
2015/08/08/08	402242718	0	0
2015/08/08/09	402242718	0	0
2015/08/08/10	402253336	24641	34534
2015/08/08/11	402257403	12357	15979
2015/08/08/12	402258470	3702	4680
2015/08/08/13	402258470	0	0
2015/08/08/14	402266491	23754	31786
2015/08/08/15	402270999	18787	22754
2015/08/08/16	402273436	12463	14381
2015/08/08/17	402273436	0	0
2015/08/08/18	402273436	0	0
2015/08/08/19	402286162	49126	60593
2015/08/08/20	402290647	14884	18845
2015/08/08/21	402292726	11170	13423
2015/08/08/22	402292726	0	0
2015/08/08/23	402292726	0	0
2015/08/09/00	402304462	46962	57464
2015/08/09/01	402307259	14689	17239
2015/08/09/02	402308717	8378	9542
2015/08/09/03	402308717	0	0
2015/08/09/04	402309081	4114	4294
2015/08/09/05	402316131	25154	31477
2015/08/09/06	402318336	10796	12569
2015/08/09/07	402320501	11312	13058
2015/08/09/08	402320501	0	0
2015/08/09/09	402324171	17917	21024
2015/08/09/10	402328665	21771	25726
2015/08/09/11	402331623	11114	13655
2015/08/09/12	402331623	0	0
2015/08/09/13	402331623	0	0
2015/08/09/14	402338303	33648	39674
2015/08/09/15	402341047	13980	16336
2015/08/09/16	402342442	3779	4979
2015/08/09/17	402342442	0	0
2015/08/09/18	402354932	37777	49238
2015/08/09/19	402361131	17382	23096
2015/08/09/20	402365456	15194	19028
2015/08/09/21	402365456	0	0
2015/08/09/22	402365456	0	0
2015/08/09/23	402374068	53062	60434
2015/08/10/00	402378861	22800	26811
2015/08/10/01	402381942	10958	13485
2015/08/10/02	402381942	0	0
2015/08/10/03	402382170	4461	4517
2015/08/10/04	402391655	38105	46283
2015/08/10/05	402396413	18462	22557
2015/08/10/06	402397428	6874	7591
2015/08/10/07	402397428	0	0
2015/08/10/08	402398340	2903	3667
2015/08/10/09	402407157	33720	40993
2015/08/10/10	402411661	13490	17457
2015/08/10/11	402413350	9271	10806
2015/08/10/12	402413350	0	0
2015/08/10/13	402418065	12137	16538
2015/08/10/14	402432193	29547	43145
2015/08/10/15	402436709	25680	29506
2015/08/10/16	402438929	7774	9905
2015/08/10/17	402438929	0	0
2015/08/10/18	402442011	20896	23556
2015/08/10/19	402454136	48443	59689
2015/08/10/20	402459155	14047	19040
2015/08/10/21	402464309	21296	26119
2015/08/10/22	402465414	6826	7713
2015/08/10/23	402465414	0	0
2015/08/11/00	402468542	17997	20509
2015/08/11/01	402481646	41811	53712
2015/08/11/02	402484421	12913	15330
2015/08/11/03	402487160	15546	17841
2015/08/11/04	402487160	0	0
2015/08/11/05	402487160	0	0
2015/08/11/06	402496706	31497	40043
2015/08/11/07	402504100	15148	22024
2015/08/11/08	402507145	6217	9067
2015/08/11/09	402507145	0	0
2015/08/11/10	402510514	6600	9842
2015/08/11/11	402518894	26249	33693
2015/08/11/12	402523797	14218	18638
2015/08/11/13	402523797	0	0
2015/08/11/14	402523797	0	0
2015/08/11/15	402532149	33658	40920
2015/08/11/16	402540037	32497	39729
2015/08/11/17	402545422	20956	25739
2015/08/11/18	402551480	28606	33818
2015/08/11/19	402553869	9606	11560
2015/08/11/20	402553869	0	0
2015/08/11/21	402555184	6704	7751
2015/08/11/22	402566197	88798	97753
2015/08/11/23	402572909	78718	83979
2015/08/12/00	402576679	46869	49627
2015/08/12/01	402578110	23860	24626
2015/08/12/02	402578110	0	0
2015/08/12/03	402578442	9824	9920
2015/08/12/04	402587855	40997	49000
2015/08/12/05	402593270	25518	30106
2015/08/12/06	402596097	10860	13137
2015/08/12/07	402596097	0	0
2015/08/12/08	402596097	0	0
2015/08/12/09	402603922	29841	36669
2015/08/12/10	402607625	10175	13460
2015/08/12/11	402608777	3610	4634
2015/08/12/12	402608777	0	0
2015/08/12/13	402612262	19212	22061
2015/08/12/14	402620416	19992	27504
2015/08/12/15	402625299	13615	18161
2015/08/12/16	402625299	0	0
2015/08/12/17	402625299	0	0
2015/08/12/18	402638573	36674	48707
2015/08/12/19	402645035	25014	30723
2015/08/12/20	402649321	16067	19753
2015/08/12/21	402651453	12846	14310
2015/08/12/22	402651453	0	0
2015/08/12/23	402651453	0	0
2015/08/13/00	402657640	29397	34532
2015/08/13/01	402670742	36087	47909
2015/08/13/02	402673148	10488	12437
2015/08/13/03	402674472	6304	7296
2015/08/13/04	402674472	0	0
2015/08/13/05	402674472	0	0
2015/08/13/06	402683955	30051	38736
2015/08/13/07	402686074	13468	15114
2015/08/13/08	402688325	6847	8743
2015/08/13/09	402688325	0	0
2015/08/13/10	402689299	7450	8205
2015/08/13/11	402698566	28288	36578
2015/08/13/12	402702410	9278	12695
2015/08/13/13	402703791	3370	4639
2015/08/13/14	402703791	0	0
2015/08/13/15	402714462	28640	38269
2015/08/13/16	402718372	15788	19177
2015/08/13/17	402723754	15105	19929
2015/08/13/18	402725064	3779	4981
2015/08/13/19	402725064	0	0
2015/08/13/20	402734668	30472	39082
2015/08/13/21	402746789	49850	60508
2015/08/13/22	402751455	14635	18866
2015/08/13/23	402756030	19919	23726
2015/08/14/00	402756030	0	0
2015/08/14/01	402756030	0	0
2015/08/14/02	402763196	38755	44590
2015/08/14/03	402772685	30909	39285
2015/08/14/04	402775411	14827	16906
2015/08/14/05	402778183	12618	14711
2015/08/14/06	402778183	0	0
2015/08/14/07	402778183	0	0
2015/08/14/08	402783281	20028	24058
2015/08/14/09	402789079	21820	26870
2015/08/14/10	402792273	7360	10320
2015/08/14/11	402792273	0	0
2015/08/14/12	402793343	3864	4686
2015/08/14/13	402808882	37412	51745
2015/08/14/14	402815654	12507	19219
2015/08/14/15	402816909	3197	4513
2015/08/14/16	402816909	0	0
2015/08/14/17	402822871	17519	23020
2015/08/14/18	402833499	36508	45807
2015/08/14/19	402837004	10881	13982
2015/08/14/20	402840550	10206	13359
2015/08/14/21	402840550	0	0
2015/08/14/22	402840550	0	0
2015/08/14/23	402856434	44677	59476
2015/08/15/00	402860253	18590	21733
2015/08/15/01	402862633	9874	11883
2015/08/15/02	402862633	0	0
2015/08/15/03	402862633	0	0
2015/08/15/04	402870380	32002	38694
2015/08/15/05	402876405	13316	18872
2015/08/15/06	402877579	3732	4755
2015/08/15/07	402877579	0	0
2015/08/15/08	402877579	0	0
2015/08/15/09	402885617	36020	43163
2015/08/15/10	402888610	16578	19061
2015/08/15/11	402889728	2860	3880
2015/08/15/12	402889728	0	0
2015/08/15/13	402896650	16478	22728
2015/08/15/14	402903399	16886	23352
2015/08/15/15	402906979	6513	9903
2015/08/15/16	402906979	0	0
2015/08/15/17	402907897	3463	4236
2015/08/15/18	402920855	38191	50009
2015/08/15/19	402924787	14304	17680
2015/08/15/20	402930519	17699	22897
2015/08/15/21	402930519	0	0
2015/08/15/22	402930519	0	0
2015/08/15/23	402940792	31833	41115
2015/08/16/00	402948727	16620	24174
2015/08/16/01	402952274	10748	14005
2015/08/16/02	402952274	0	0
2015/08/16/03	402952274	0	0
2015/08/16/04	402960645	30911	38200
2015/08/16/05	402968711	20524	27887
2015/08/16/06	402971617	6783	9379
2015/08/16/07	402971617	0	0
2015/08/16/08	402971617	0	0
2015/08/16/09	402978487	32992	38948
2015/08/16/10	402982236	19802	23346
2015/08/16/11	402985317	6045	8886
2015/08/16/12	402985317	0	0
2015/08/16/13	402986867	3381	4850
2015/08/16/14	402996201	25489	34127
2015/08/16/15	402999510	11721	14675
2015/08/16/16	402999510	0	0
2015/08/16/17	402999510	0	0
2015/08/16/18	403005515	25062	30045
2015/08/16/19	403014664	28680	36861
2015/08/16/20	403019318	14083	18268
2015/08/16/21	403022676	9806	12837
2015/08/16/22	403022676	0	0
2015/08/16/23	403022676	0	0
2015/08/17/00	403035146	32875	44477
2015/08/17/01	403042762	21393	28208
2015/08/17/02	403046269	15010	18020
2015/08/17/03	403046746	3233	3588
2015/08/17/04	403046746	0	0
2015/08/17/05	403050787	13123	16394
2015/08/17/06	403063198	26478	37757
2015/08/17/07	403065140	7029	8676
2015/08/17/08	403065988	3481	4188
2015/08/17/09	403065988	0	0
2015/08/17/10	403068803	11658	13956
2015/08/17/11	403075466	21552	27438
2015/08/17/12	403078048	12365	14552
2015/08/17/13	403079198	3914	4997
2015/08/17/14	403079198	0	0
2015/08/17/15	403081515	6948	9000
2015/08/17/16	403092060	32386	42019
2015/08/17/17	403096796	14263	18647
2015/08/17/18	403100792	11951	15663
2015/08/17/19	403101733	4067	4879
2015/08/17/20	403101733	0	0
2015/08/17/21	403105498	15546	18868
2015/08/17/22	403118773	43066	55562
2015/08/17/23	403122876	14227	17935
2015/08/18/00	403126832	14112	17627
2015/08/18/01	403126832	0	0
2015/08/18/02	403126832	0	0
2015/08/18/03	403137389	26934	36495
2015/08/18/04	403148365	27916	38056
2015/08/18/05	403153742	9432	14427
2015/08/18/06	403157347	6199	9524
2015/08/18/07	403157347	0	0
2015/08/18/08	403162137	13683	17926
2015/08/18/09	403168971	21507	27733
2015/08/18/10	403172557	9992	13172
2015/08/18/11	403172448	661	519
2015/08/18/12	403172448	0	0
2015/08/18/13	403193713	106662	134517
2015/08/18/14	403209836	78779	93346
2015/08/18/15	403219306	53503	60724
2015/08/18/16	403221418	15860	17424
2015/08/18/17	403221418	0	0
2015/08/18/18	403233425	68229	79376
2015/08/18/19	403256889	110524	131870
2015/08/18/20	403266579	56392	63827
2015/08/18/21	403278245	59756	69387
2015/08/18/22	403282764	23474	27185
2015/08/18/23	403282764	0	0
2015/08/19/00	403288533	35289	40024
2015/08/19/01	403312482	135658	155783
2015/08/19/02	403320593	45627	52061
2015/08/19/03	403327736	41331	46802
2015/08/19/04	403329875	19248	20518
2015/08/19/05	403329875	0	0
2015/08/19/06	403334719	32405	36269
2015/08/19/07	403352140	95567	110217
2015/08/19/08	403358433	31158	36367
2015/08/19/09	403366192	17628	24717
2015/08/19/10	403366192	0	0
2015/08/19/11	403383048	58711	73716
2015/08/19/12	403397392	70854	79834
2015/08/19/13	403402679	31275	35443
2015/08/19/14	403402679	0	0
2015/08/19/15	403402679	0	0
2015/08/19/16	403423712	99766	117922
2015/08/19/17	403434400	81526	88815
2015/08/19/18	403441668	49335	55024
2015/08/19/19	403445653	30801	34004
2015/08/19/20	403445653	0	0
2015/08/19/21	403445659	304	305
2015/08/19/22	403464261	113448	128881
2015/08/19/23	403479367	82711	94314
2015/08/20/00	403484928	42062	45652
2015/08/20/01	403487161	20478	21971
2015/08/20/02	403487161	0	0
2015/08/20/03	403488029	19213	19286
2015/08/20/04	403496159	95152	100631
2015/08/20/05	403509643	72709	83627
2015/08/20/06	403513213	46290	47849
2015/08/20/07	403514055	7261	7911
2015/08/20/08	403514055	0	0
2015/08/20/09	403519114	41703	45449
2015/08/20/10	403529794	70204	78527
2015/08/20/11	403533660	35579	37764
2015/08/20/12	403533660	0	0
2015/08/20/13	403533660	0	0
2015/08/20/14	403551433	100113	112705
2015/08/20/15	403557617	42651	46732
2015/08/20/16	403564045	49294	53642
2015/08/20/17	403564045	0	0
2015/08/20/18	403564045	0	0
2015/08/20/19	403574065	68987	76621
2015/08/20/20	403585033	89719	97168
2015/08/20/21	403589903	43983	46926
2015/08/20/22	403594181	38126	40804
2015/08/20/23	403594181	0	0
2015/08/21/00	403594181	0	0
2015/08/21/01	403607558	94385	105013
2015/08/21/02	403615015	63275	68427
2015/08/21/03	403620248	43270	47132
2015/08/21/04	403622725	33918	35050
2015/08/21/05	403622725	0	0
2015/08/21/06	403622764	418	450
2015/08/21/07	403630833	93724	99179
2015/08/21/08	403637788	37292	42629
2015/08/21/09	403639880	15041	16509
2015/08/21/10	403639880	0	0
2015/08/21/11	403641228	14318	15141
2015/08/21/12	403655337	82851	93814
2015/08/21/13	403665662	36002	44559
2015/08/21/14	403667225	7471	8728
2015/08/21/15	403667225	0	0
2015/08/21/16	403680544	62600	73624
2015/08/21/17	403694042	74602	84932
2015/08/21/18	403700907	48161	53204
2015/08/21/19	403705063	29375	32598
2015/08/21/20	403705063	0	0
2015/08/21/21	403705103	341	379
2015/08/21/22	403716194	84265	92514
2015/08/21/23	403727807	81278	89851
2015/08/22/00	403732625	37675	41093
2015/08/22/01	403734866	22855	24019
2015/08/22/02	403734866	0	0
2015/08/22/03	403734960	915	984
2015/08/22/04	403747280	85748	94569
2015/08/22/05	403753108	38037	42232
2015/08/22/06	403754720	21972	22589
2015/08/22/07	403754720	0	0
2015/08/22/08	403754639	288	200
2015/08/22/09	403761738	95560	99893
2015/08/22/10	403768209	44903	49261
2015/08/22/11	403776629	39957	47326
2015/08/22/12	403776782	759	881
2015/08/22/13	403776782	0	0
2015/08/22/14	403784338	59583	64874
2015/08/22/15	403799724	66311	79067
2015/08/22/16	403807319	39738	45999
2015/08/22/17	403808094	4750	5417
2015/08/22/18	403808094	0	0
2015/08/22/19	403816925	79955	86390
2015/08/22/20	403835483	102785	117763
2015/08/22/21	403844643	47064	53938
2015/08/22/22	403851204	31878	37443
2015/08/22/23	403851204	0	0
2015/08/23/00	403851204	0	0
2015/08/23/01	403868627	116574	130373
2015/08/23/02	403876639	56103	61992
2015/08/23/03	403882685	31236	36253
2015/08/23/04	403883026	2649	2943
2015/08/23/05	403883026	0	0
2015/08/23/06	403891935	66898	73628
2015/08/23/07	403900462	62057	68342
2015/08/23/08	403902766	29051	29873
2015/08/23/09	403902766	0	0
2015/08/23/10	403902766	0	0
2015/08/23/11	403913776	74465	82008
2015/08/23/12	403917927	25748	28677
2015/08/23/13	403918755	18077	18008
2015/08/23/14	403918755	0	0
2015/08/23/15	403920855	23323	24629
2015/08/23/16	403937062	94738	107464
2015/08/23/17	403943268	47142	51606
2015/08/23/18	403947432	28516	31475
2015/08/23/19	403947432	0	0
2015/08/23/20	403948117	5632	6111
2015/08/23/21	403967051	121216	136158
2015/08/23/22	403978350	75076	83822
2015/08/23/23	403984894	46382	51113
2015/08/24/00	403988489	21982	24627
2015/08/24/01	403988489	0	0
2015/08/24/02	403992159	27464	29952
2015/08/24/03	404005829	93856	104511
2015/08/24/04	404012299	44549	49404
2015/08/24/05	404015435	24672	26634
2015/08/24/06	404015435	0	0
2015/08/24/07	404015435	0	0
2015/08/24/08	404026318	87492	95585
2015/08/24/09	404033191	32229	37573
2015/08/24/10	404038095	24781	28814
2015/08/24/11	404038095	0	0
2015/08/24/12	404039209	4828	5554
2015/08/24/13	404060941	99733	117210
2015/08/24/14	404067324	37217	42327
2015/08/24/15	404077138	52296	60426
2015/08/24/16	404078066	10265	11078
2015/08/24/17	404078066	0	0
2015/08/24/18	404085647	64062	69100
2015/08/24/19	404099098	89643	100014
2015/08/24/20	404104097	43150	46477
2015/08/24/21	404111563	43321	49016
2015/08/24/22	404111563	0	0
2015/08/24/23	404111563	0	0
2015/08/25/00	404121440	80324	87536
2015/08/25/01	404136703	87463	99826
2015/08/25/02	404140171	31696	33782
2015/08/25/03	404143513	23747	25030
2015/08/25/04	404143513	0	0
2015/08/25/05	404143537	623	654
2015/08/25/06	404155335	77672	86530
2015/08/25/07	404162428	53941	59155
2015/08/25/08	404165601	30761	32825
2015/08/25/09	404165601	0	0
2015/08/25/10	404165601	0	0
2015/08/25/11	404174726	76406	82968
2015/08/25/12	404181003	45261	49550
2015/08/25/13	404186401	33561	40380
2015/08/25/14	404184406	26983	31211
2015/08/25/15	404184327	1971	3282
2015/08/25/16	404175531	72135	72761
2015/08/25/17	404163254	70295	60619
2015/08/25/18	404146302	73232	57038
2015/08/25/19	404124548	86679	66019
2015/08/25/20	404103072	71928	50582
2015/08/25/21	404082276	65023	44142
2015/08/25/22	404067731	66554	52704
2015/08/25/23	404042370	69739	43938
2015/08/26/00	404015062	74537	47142
2015/08/26/01	403988767	78889	52740
2015/08/26/02	403970472	85836	66766
2015/08/26/03	403941629	73529	44289
2015/08/26/04	403910437	75514	43840
2015/08/26/05	403875753	74989	39988
2015/08/26/06	403843883	69369	37117
2015/08/26/07	403785598	127294	68410
2015/08/26/08	403743478	91795	49447
2015/08/26/09	403712781	67379	36307
2015/08/26/10	403684305	62389	33634
2015/08/26/11	403657604	56610	29725
2015/08/26/12	403633515	52296	28094
2015/08/26/13	403607903	53311	27573
2015/08/26/14	403586741	46295	25042
2015/08/26/15	403563965	49799	26809
2015/08/26/16	403541615	48558	26122
2015/08/26/17	403519958	46821	25125
2015/08/26/18	403497883	46984	24876
2015/08/26/19	403476359	45663	24124
2015/08/26/20	403455637	43854	23074
2015/08/26/21	403434770	45059	24152
2015/08/26/22	403414376	45358	24917
2015/08/26/23	403395114	43504	24205
2015/08/27/00	403373771	45218	23860
2015/08/27/01	403275964	331386	230916
2015/08/27/02	403175840	342289	239042
2015/08/27/03	403081674	321075	223397
2015/08/27/04	403039735	203899	158313
2015/08/27/05	402999986	210603	167742
2015/08/27/06	402954726	224425	175980
2015/08/27/07	402907576	224682	174285
2015/08/27/08	402859929	222982	172120
2015/08/27/09	402808847	220454	164808
2015/08/27/10	402753725	217529	159015
2015/08/27/11	402701451	221079	165468
2015/08/27/12	402658105	233836	185298
2015/08/27/13	402619883	174723	133652
2015/08/27/14	402561697	244876	183032
2015/08/27/15	402401196	462131	297548
2015/08/27/16	402161923	567763	325885
2015/08/27/17	402015225	347247	199381
2015/08/27/18	401954850	132720	72112
2015/08/27/19	401807654	322785	175139
2015/08/27/20	401628435	393310	213486
2015/08/27/21	401461263	364467	196996
2015/08/27/22	401321574	320040	179614
2015/08/27/23	401179793	315956	173925
2015/08/28/00	401038063	337300	194621
2015/08/28/01	400924175	366723	249349
2015/08/28/02	400821334	388997	279052
2015/08/28/03	400707641	375967	258327
2015/08/28/04	400602565	343797	234902
2015/08/28/05	400492124	319236	205356
2015/08/28/06	400395925	269043	169879
2015/08/28/07	400291606	270497	163507
2015/08/28/08	400183927	271203	161898
2015/08/28/09	400064625	264535	144779
2015/08/28/10	399936436	277012	148181
2015/08/28/11	399807141	273387	143671
2015/08/28/12	399673051	276696	142439
2015/08/28/13	399553761	252543	132781
2015/08/28/14	399445079	232292	123206
2015/08/28/15	399339918	227413	121870
2015/08/28/16	399231553	293322	182959
2015/08/28/17	399100795	394021	259237
2015/08/28/18	398976172	388949	259981
2015/08/28/19	398852381	394039	264829
2015/08/28/20	398722426	342617	208837
2015/08/28/21	398630970	250033	155915
2015/08/28/22	398498056	344205	208386
2015/08/28/23	398370485	283746	155125
2015/08/29/00	398272908	232948	133367
2015/08/29/01	398233627	134426	92360
2015/08/29/02	398228717	77848	69494
2015/08/29/03	398233630	98891	99085
2015/08/29/04	398228413	88729	82167
2015/08/29/05	398224585	86524	81247
2015/08/29/06	398224541	101288	98409
2015/08/29/07	398211285	112886	96944
2015/08/29/08	398210336	150097	145046
2015/08/29/09	398216171	244175	245719
2015/08/29/10	398211077	171761	162031
2015/08/29/11	398204543	189271	177755
2015/08/29/12	398192502	193382	176213
2015/08/29/13	398190252	144016	136903
2015/08/29/14	398190057	135147	130957
2015/08/29/15	398190547	92274	90108
2015/08/29/16	398192142	79624	79005
2015/08/29/17	398188237	83270	76944
2015/08/29/18	398186929	80673	77006
2015/08/29/19	398200029	106454	110895
2015/08/29/20	398197562	75464	71297
2015/08/29/21	398192994	74249	68188
2015/08/29/22	398187477	66015	59583
2015/08/29/23	398189560	89474	88171
2015/08/30/00	398187020	157669	149693
2015/08/30/01	398177303	162508	148433
2015/08/30/02	398167959	200143	185402
2015/08/30/03	398167667	228264	220409
2015/08/30/04	398169872	230534	224788
2015/08/30/05	398179710	228602	230662
2015/08/30/06	398176999	211984	202079
2015/08/30/07	398174425	204323	196607
2015/08/30/08	398161983	190721	174346
2015/08/30/09	398154690	137182	127501
2015/08/30/10	398150322	113067	106203
2015/08/30/11	398147288	111270	106260
2015/08/30/12	398214802	253675	290724
2015/08/30/13	398214264	120549	115561
2015/08/30/14	398217966	116372	115727
2015/08/30/15	398216856	119077	114474
2015/08/30/16	398214013	114323	109005
2015/08/30/17	398211342	142291	137018
2015/08/30/18	398212256	82622	81183
2015/08/30/19	398212415	104469	102458
2015/08/30/20	398215498	121053	120885
2015/08/30/21	398227675	201806	203559
2015/08/30/22	398258562	273037	286440
2015/08/30/23	398269445	216157	216077
2015/08/31/00	398272762	223372	211084
2015/08/31/01	398276764	157543	152175
2015/08/31/02	398278951	115073	112564
2015/08/31/03	398279738	127344	123259
2015/08/31/04	398297769	151798	159040
2015/08/31/05	398315511	146678	154526
2015/08/31/06	398321579	138713	138408
2015/08/31/07	398332614	153982	156456
2015/08/31/08	398346586	123390	130159
2015/08/31/09	398354912	135343	136936
2015/08/31/10	398362483	168694	169238
2015/08/31/11	398372778	221919	224235
2015/08/31/12	398388853	224758	231771
2015/08/31/13	398395433	130231	130443
2015/08/31/14	398402536	104951	107891
2015/08/31/15	398408546	102576	104474
2015/08/31/16	398416805	116299	120156
2015/08/31/17	398421886	95139	96568
2015/08/31/18	398424902	49069	50117
2015/08/31/19	398427177	58510	58980
2015/08/31/20	398427577	9862	10072
2015/08/31/21	398427605	6275	5805
2015/08/31/22	398427546	3155	2784
2015/08/31/23	398432698	89078	91603
2015/09/01/00	398439773	114922	118045
2015/09/01/01	398434634	50363	42819
2015/09/01/02	398435130	36793	35177
2015/09/01/03	398435604	11602	11427
2015/09/01/04	398435546	1874	1672
2015/09/01/05	398437721	23538	24909
2015/09/01/06	398443493	83472	86215
2015/09/01/07	398445658	29153	30145
2015/09/01/08	398446454	13350	13579
2015/09/01/09	398446425	932	846
2015/09/01/10	398448691	31760	33018
2015/09/01/11	398454668	67600	70904
2015/09/01/12	398457800	38802	39734
2015/09/01/13	398458793	9618	10177
2015/09/01/14	398458820	254	262
2015/09/01/15	398462810	60213	62127
2015/09/01/16	398466733	82662	83259
2015/09/01/17	398469060	49922	50145
2015/09/01/18	398470309	52026	51441
2015/09/01/19	398470309	0	0
2015/09/01/20	398470342	914	920
2015/09/01/21	398472727	61052	61033
2015/09/01/22	398477926	102197	103532
2015/09/01/23	398481230	60458	61514
2015/09/02/00	398483747	49576	49693
2015/09/02/01	398487313	30413	32542
2015/09/02/02	398487827	7210	7326
2015/09/02/03	398487915	1994	1994
2015/09/02/04	398491127	73668	71876
2015/09/02/05	398496504	73635	76106
2015/09/02/06	398497780	31372	31381
2015/09/02/07	398498531	20933	20809
2015/09/02/08	398498573	1308	1270
2015/09/02/09	398498557	3973	3824
2015/09/02/10	398504917	80132	83784
2015/09/02/11	398507092	36511	37247
2015/09/02/12	398507982	17972	18023
2015/09/02/13	398508059	644	689
2015/09/02/14	398509357	31490	31333
2015/09/02/15	398514805	92131	94062
2015/09/02/16	398517630	42724	43606
2015/09/02/17	398521266	43744	45440
2015/09/02/18	398521271	298	286
2015/09/02/19	398521271	0	0
2015/09/02/20	398524800	81644	82090
2015/09/02/21	398528851	74107	75426
2015/09/02/22	398531837	44869	46179
2015/09/02/23	398533762	37116	37539
2015/09/03/00	398533745	929	861
2015/09/03/01	398533737	4512	4320
2015/09/03/02	398537387	69753	71081
2015/09/03/03	398540060	55203	55927
2015/09/03/04	398541062	31010	30684
2015/09/03/05	398541813	15616	15731
2015/09/03/06	398541829	1741	1694
2015/09/03/07	398542174	18378	18029
2015/09/03/08	398542140	66404	63505
2015/09/03/09	398543374	23237	23347
2015/09/03/10	398543857	9578	9513
2015/09/03/11	398543949	1258	1254
2015/09/03/12	398547467	58885	60369
2015/09/03/13	398550125	49217	49795
2015/09/03/14	398552691	36115	36850
2015/09/03/15	398552563	1512	1346
2015/09/03/16	398552538	1332	1240
2015/09/03/17	398556303	86895	87646
2015/09/03/18	398559558	64456	65164
2015/09/03/19	398560679	46647	45845
2015/09/03/20	398562271	29281	29640
2015/09/03/21	398562257	169	156
2015/09/03/22	398562292	4500	4413
2015/09/03/23	398567421	111597	112289
2015/09/04/00	398573013	67343	70161
2015/09/04/01	398574889	33027	33521
2015/09/04/02	398575727	13743	14126
2015/09/04/03	398575716	1179	1091
2015/09/04/04	398576497	15759	15884
2015/09/04/05	398581301	88860	89306
2015/09/04/06	398583264	34538	35126
2015/09/04/07	398584257	24921	24988
2015/09/04/08	398584173	2855	2625
2015/09/04/09	398584335	2409	2435
2015/09/04/10	398586123	90539	88368
2015/09/04/11	398588163	27860	28683
2015/09/04/12	398589584	19668	20292
2015/09/04/13	398589612	2718	2506
2015/09/04/14	398589827	7033	6827
2015/09/04/15	398596333	104165	107382
2015/09/04/16	398597926	37837	37699
2015/09/04/17	398600832	63363	63742
2015/09/04/18	398601437	34866	34243
2015/09/04/19	398601450	1020	989
2015/09/04/20	398601821	42587	41840
2015/09/04/21	398606999	116548	117667
2015/09/04/22	398612003	72345	74697
2015/09/04/23	398617440	50023	53646
2015/09/05/00	398635059	60428	76332
2015/09/05/01	398635059	0	0
2015/09/05/02	398635026	1608	1509
2015/09/05/03	398639413	75195	77144
2015/09/05/04	398641800	50409	50746
2015/09/05/05	398642772	28594	28469
2015/09/05/06	398643318	5698	6016
2015/09/05/07	398643342	995	994
2015/09/05/08	398646787	50880	52502
2015/09/05/09	398649600	70506	70590
2015/09/05/10	398650362	29647	29129
2015/09/05/11	398650953	7554	7847
2015/09/05/12	398651124	2279	2339
2015/09/05/13	398653675	44481	44954
2015/09/05/14	398657793	66179	67735
2015/09/05/15	398659698	35861	36321
2015/09/05/16	398659862	8837	8580
2015/09/05/17	398660063	2161	2208
2015/09/05/18	398662772	54340	54724
2015/09/05/19	398669810	98309	101932
2015/09/05/20	398672030	42679	43235
2015/09/05/21	398674947	43747	44917
2015/09/05/22	398675673	11878	12244
2015/09/05/23	398675673	0	0
2015/09/06/00	398677185	44848	44655
2015/09/06/01	398682137	89612	91099
2015/09/06/02	398683370	34599	34326
2015/09/06/03	398684314	19210	19424
2015/09/06/04	398684314	0	0
2015/09/06/05	398684994	10488	10616
2015/09/06/06	398686892	100804	98848
2015/09/06/07	398690656	33779	36175
2015/09/06/08	398692109	18859	19452
2015/09/06/09	398692109	0	0
2015/09/06/10	398693469	20047	19848
2015/09/06/11	398699857	98391	100906
2015/09/06/12	398701641	31737	32293
2015/09/06/13	398704130	14989	16851
2015/09/06/14	398704247	2506	2518
2015/09/06/15	398708643	21602	25181
2015/09/06/16	398719100	89736	96590
2015/09/06/17	398721339	36577	37292
2015/09/06/18	398722855	37923	37915
2015/09/06/19	398723001	1388	1438
2015/09/06/20	398723178	5165	5123
2015/09/06/21	398727650	72105	73018
2015/09/06/22	398735056	92777	96105
2015/09/06/23	398739004	69312	70367
2015/09/07/00	398741444	36274	37150
2015/09/07/01	398742535	22558	22660
2015/09/07/02	398742737	6250	5923
2015/09/07/03	398742780	2283	2134
2015/09/07/04	398741782	47999	44904
2015/09/07/05	398744038	69631	69404
2015/09/07/06	398747116	43151	44547
2015/09/07/07	398749416	30736	31390
2015/09/07/08	398749381	1319	1260
2015/09/07/09	398749459	1080	1096
2015/09/07/10	398751593	46310	46760
2015/09/07/11	398753479	46185	46073
2015/09/07/12	398756523	39226	43258
2015/09/07/13	398757474	13001	14109
2015/09/07/14	398757523	545	662
2015/09/07/15	398757523	23	23
2015/09/07/16	398758447	12410	14317
2015/09/07/17	398758800	5698	6201
2015/09/07/18	398760399	17306	19554
2015/09/07/19	398770087	120489	131039
2015/09/07/20	398777513	127444	131355
2015/09/07/21	398783696	102720	106548
2015/09/07/22	398784325	53777	52412
2015/09/07/23	398785250	46605	45962
2015/09/08/00	398785323	5147	5053
2015/09/08/01	398785323	0	0
2015/09/08/02	398787306	35832	37140
2015/09/08/03	398789405	86318	85942
2015/09/08/04	398791048	35877	35479
2015/09/08/05	398792095	30218	29990
2015/09/08/06	398792095	0	0
2015/09/08/07	398792095	0	0
2015/09/08/08	398794649	63349	63844
2015/09/08/09	398798452	70401	71294
2015/09/08/10	398800187	31597	31847
2015/09/08/11	398800340	5701	5609
2015/09/08/12	398804268	16603	20871
2015/09/08/13	398807085	46043	51429
2015/09/08/14	398809663	75730	78987
2015/09/08/15	398810527	41014	40176
2015/09/08/16	398811503	19902	20468
2015/09/08/17	398811542	5070	5130
2015/09/08/18	398814475	34760	37143
2015/09/08/19	398819063	115978	118482
2015/09/08/20	398821426	47018	47597
2015/09/08/21	398824580	49135	50630
2015/09/08/22	398826255	27535	28445
2015/09/08/23	398826392	2140	2228
2015/09/09/00	398827276	21981	22244
2015/09/09/01	398830876	101756	102716
2015/09/09/02	398831302	35622	34620
2015/09/09/03	398834051	52051	53637
2015/09/09/04	398834175	9739	9646
2015/09/09/05	398834058	869	751
2015/09/09/06	398835295	38085	38325
2015/09/09/07	398837929	70333	70965
2015/09/09/08	398839225	25876	26263
2015/09/09/09	398839241	2994	2935
2015/09/09/10	398839241	0	0
2015/09/09/11	398844138	71535	73626
2015/09/09/12	398847480	38292	39284
2015/09/09/13	398848630	26196	26257
2015/09/09/14	398848633	44	46
2015/09/09/15	398848772	3483	3550
2015/09/09/16	398852080	118061	117548
2015/09/09/17	398852876	46159	45312
2015/09/09/18	398855787	39888	41424
2015/09/09/19	398855787	0	0
2015/09/09/20	398855807	116	127
2015/09/09/21	398860802	76370	79255
2015/09/09/22	398863597	82505	82367
2015/09/09/23	398866185	42096	42985
2015/09/10/00	398868134	31145	31857
2015/09/10/01	398868156	413	433
2015/09/10/02	398871373	24529	26772
2015/09/10/03	398877608	90941	94843
2015/09/10/04	398882649	54619	57865
2015/09/10/05	398883353	30532	30195
2015/09/10/06	398883447	1126	1208
2015/09/10/07	398886449	17900	20241
2015/09/10/08	398888952	58108	58763
2015/09/10/09	398894153	41549	45271
2015/09/10/10	398895515	19006	19600
2015/09/10/11	398897209	12896	14025
2015/09/10/12	398897526	5504	5565
2015/09/10/13	398901180	79059	80366
2015/09/10/14	398901534	32021	30797
2015/09/10/15	398903476	28229	28932
2015/09/10/16	398905838	12675	14442
2015/09/10/17	398907248	18121	18946
2015/09/10/18	398909758	104030	103320
2015/09/10/19	398910242	58367	56498
2015/09/10/20	398914349	70041	71505
2015/09/10/21	398917080	51137	52007
2015/09/10/22	398917993	9767	10365
2015/09/10/23	398918780	6053	6461
2015/09/11/00	398922426	76310	77972
2015/09/11/01	398924051	115386	113680
2015/09/11/02	398927432	53029	54454
2015/09/11/03	398929594	42124	42487
2015/09/11/04	398930239	9833	10107
2015/09/11/05	398930239	0	0
2015/09/11/06	398932398	23259	24011
2015/09/11/07	398929676	97333	91520
2015/09/11/08	398930463	28681	28509
2015/09/11/09	398930909	8897	9002
2015/09/11/10	398930909	0	0
2015/09/11/11	398933469	48673	49692
2015/09/11/12	398935892	56884	57227
2015/09/11/13	398937962	31325	32027
2015/09/11/14	398937962	0	0
2015/09/11/15	398938315	2956	3142
2015/09/11/16	398943213	98828	100656
2015/09/11/17	398945486	53147	53439
2015/09/11/18	398945953	46263	45041
2015/09/11/19	398946336	9944	9983
2015/09/11/20	398947315	10394	10874
2015/09/11/21	398950850	52846	54560
2015/09/11/22	398956232	100928	103193
2015/09/11/23	398957821	42988	42940
2015/09/12/00	398958606	24206	24000
2015/09/12/01	398960035	10725	11648
2015/09/12/02	398961300	9542	10495
2015/09/12/03	398963310	73473	73022
2015/09/12/04	398959727	54074	48217
2015/09/12/05	398956962	29873	25874
2015/09/12/06	398956689	18615	17650
2015/09/12/07	398957185	4465	4728
2015/09/12/08	398956707	33730	31987
2015/09/12/09	398959214	52115	52704
2015/09/12/10	398961327	37324	38343
2015/09/12/11	398962290	12000	12605
2015/09/12/12	398962593	4709	4875
2015/09/12/13	398963107	57052	55440
2015/09/12/14	398966577	49046	50636
2015/09/12/15	398971879	56109	58881
2015/09/12/16	398973662	18754	19832
2015/09/12/17	398974127	7156	7442
2015/09/12/18	398975640	41430	41621
2015/09/12/19	398981338	101442	104113
2015/09/12/20	398984267	55948	56680
2015/09/12/21	398987003	55253	56261
2015/09/12/22	398987795	26238	26463
2015/09/12/23	398988773	6589	7074
2015/09/13/00	398989298	7972	8252
2015/09/13/01	398993670	103722	105477
2015/09/13/02	398995913	65190	65241
2015/09/13/03	398998275	38278	39437
2015/09/13/04	398998596	6103	6194
2015/09/13/05	398998596	0	0
2015/09/13/06	399000616	49983	50409
2015/09/13/07	399006502	92275	94871
2015/09/13/08	399007353	33134	32773
2015/09/13/09	399007496	7125	7021
2015/09/13/10	399007496	0	0
2015/09/13/11	399009411	47823	48091
2015/09/13/12	399011430	65477	65262
2015/09/13/13	399013286	33697	34395
2015/09/13/14	399013399	1591	1659
2015/09/13/15	399013445	1733	1711
2015/09/13/16	399020469	77543	81762
2015/09/13/17	399024946	77282	78922
2015/09/13/18	399027064	50613	50811
2015/09/13/19	399027812	16860	17108
2015/09/13/20	399027812	0	0
2015/09/13/21	399029945	34086	35011
2015/09/13/22	399038546	126299	131880
2015/09/13/23	399041497	59204	60156
2015/09/14/00	399043551	40364	40706
2015/09/14/01	399043662	9104	8941
2015/09/14/02	399043651	361	374
2015/09/14/03	399045628	48806	49293
2015/09/14/04	399048922	88077	88761
2015/09/14/05	399050008	33889	33632
2015/09/14/06	399050163	28993	27987
2015/09/14/07	399050163	0	0
2015/09/14/08	399050480	13705	13694
2015/09/14/09	399053498	69947	70499
2015/09/14/10	399055486	26268	27339
2015/09/14/11	399055864	18375	18012
2015/09/14/12	399056526	7465	7921
2015/09/14/13	399057540	6896	7751
2015/09/14/14	399062004	83414	85265
2015/09/14/15	399064285	37973	38653
2015/09/14/16	399065811	39533	39720
2015/09/14/17	399066840	23709	23919
2015/09/14/18	399068249	8879	10020
2015/09/14/19	399069926	28532	29540
2015/09/14/20	399073393	95902	96394
2015/09/14/21	399075588	51445	51641
2015/09/14/22	399077806	37900	38713
2015/09/14/23	399079714	52981	52889
2015/09/15/00	399079790	6239	6062
2015/09/15/01	399079920	4254	4267
2015/09/15/02	399081479	43925	44121
2015/09/15/03	399082509	84356	82089
2015/09/15/04	399084359	38060	38629
2015/09/15/05	399084145	34495	32602
2015/09/15/06	399084761	5834	6235
2015/09/15/07	399084782	264	289
2015/09/15/08	399087873	43785	44075
2015/09/15/09	399090526	63260	63407
2015/09/15/10	399091656	25233	25493
2015/09/15/11	399092587	10697	11143
2015/09/15/12	399092587	0	0
2015/09/15/13	399094806	35575	36406
2015/09/15/14	399096616	75374	74198
2015/09/15/15	399098676	39782	40241
2015/09/15/16	399100625	31807	32319
2015/09/15/17	399100625	0	0
2015/09/15/18	399101321	9286	9598
2015/09/15/19	399103733	77339	76557
2015/09/15/20	399107432	76615	77413
2015/09/15/21	399110286	44769	45953
2015/09/15/22	399111632	45291	44863
2015/09/15/23	399111884	13952	13666
2015/09/16/00	399112638	12026	12389
2015/09/16/01	399114367	20462	21746
2015/09/16/02	399122125	94605	99574
2015/09/16/03	399124513	43197	43799
2015/09/16/04	399126302	31593	32015
2015/09/16/05	399128145	26218	26961
2015/09/16/06	399128898	4557	5066
2015/09/16/07	399129346	3681	4003
2015/09/16/08	399131941	88861	88586
2015/09/16/09	399133220	26588	26552
2015/09/16/10	399136488	27869	29793
2015/09/16/11	399137020	3526	3993
2015/09/16/12	399137130	903	981
2015/09/16/13	399141820	84770	86448
2015/09/16/14	399143998	41028	41364
2015/09/16/15	399146089	40007	40381
2015/09/16/16	399147217	6332	7071
2015/09/16/17	399147217	0	0
2015/09/16/18	399146505	62349	59102
2015/09/16/19	399150004	102035	101678
2015/09/16/20	399151665	47243	47192
2015/09/16/21	399155518	55738	56730
2015/09/16/22	399156979	40240	40186
2015/09/16/23	399157074	690	770
2015/09/17/00	399157787	12453	12699
2015/09/17/01	399159938	52818	53084
2015/09/17/02	399167013	94670	97972
2015/09/17/03	399168766	37173	37171
2015/09/17/04	399170696	30200	30863
2015/09/17/05	399171603	17521	17727
2015/09/17/06	399171899	4393	4509
2015/09/17/07	399171845	12200	11631
2015/09/17/08	399174031	77970	77427
2015/09/17/09	399174948	24745	24337
2015/09/17/10	399176305	23505	23821
2015/09/17/11	399176522	3484	3520
2015/09/17/12	399176586	1455	1478
2015/09/17/13	399180442	84810	85578
2015/09/17/14	399182798	37232	38117
2015/09/17/15	399184833	37584	37729
2015/09/17/16	399184942	8581	8320
2015/09/17/17	399184942	0	0
2015/09/17/18	399186580	39973	40120
2015/09/17/19	399190614	86987	88171
2015/09/17/20	399193343	42028	43256
2015/09/17/21	399195513	43953	44430
2015/09/17/22	399196525	22353	22521
2015/09/17/23	399196525	0	0
2015/09/18/00	399198036	10125	11252
2015/09/18/01	399206072	87433	92808
2015/09/18/02	399207705	51740	51067
2015/09/18/03	399208385	27407	27150
2015/09/18/04	399209246	16357	16617
2015/09/18/05	399210069	7562	7912
2015/09/18/06	399210268	11640	11508
2015/09/18/07	399211653	115941	114183
2015/09/18/08	399208528	32258	27876
2015/09/18/09	399208397	21907	20920
2015/09/18/10	399208701	7439	7576
2015/09/18/11	399209289	4319	6217
2015/09/18/12	399217359	123663	136931
2015/09/18/13	399222094	34485	38780
2015/09/18/14	399222487	27880	32562
2015/09/18/15	399222487	0	0
2015/09/18/16	399222487	0	0
2015/09/18/17	399219204	121244	119916
2015/09/18/18	399215115	83042	77549
2015/09/18/19	399213875	43282	41339
2015/09/18/20	399213344	38741	37389
2015/09/18/21	399213344	0	0
2015/09/18/22	399213344	0	0
2015/09/18/23	399212871	26102	25077
2015/09/19/00	399215398	116820	117196
2015/09/19/01	399216441	49381	48631
2015/09/19/02	399215092	38249	35144
2015/09/19/03	399215245	5751	5739
2015/09/19/04	399215245	0	0
2015/09/19/05	399217219	33417	34235
2015/09/19/06	399216563	73390	70793
2015/09/19/07	399215402	36103	33744
2015/09/19/08	399214717	16334	15133
2015/09/19/09	399214717	0	0
2015/09/19/10	399215942	35039	35015
2015/09/19/11	399217801	87765	86969
2015/09/19/12	399217628	36813	35448
2015/09/19/13	399217740	16899	16340
2015/09/19/14	399217740	0	0
2015/09/19/15	399217577	25239	24137
2015/09/19/16	399217861	104447	101892
2015/09/19/17	399218458	51107	50236
2015/09/19/18	399218838	55809	54426
2015/09/19/19	399218980	7025	6967
2015/09/19/20	399218980	0	0
2015/09/19/21	399219337	27174	26602
2015/09/19/22	399219518	106218	103539
2015/09/19/23	399221175	80776	79776
2015/09/20/00	399222259	39842	39678
2015/09/20/01	399223605	24358	24880
2015/09/20/02	399223605	0	0
2015/09/20/03	399223623	2256	2260
2015/09/20/04	399221608	105869	100551
2015/09/20/05	399221976	63764	62397
2015/09/20/06	399221399	37666	36028
2015/09/20/07	399221399	0	0
2015/09/20/08	399221399	0	0
2015/09/20/09	399221169	59749	57816
2015/09/20/10	399220843	76312	73484
2015/09/20/11	399220380	35723	33893
2015/09/20/12	399220252	9498	9104
2015/09/20/13	399220252	0	0
2015/09/20/14	399220857	44563	43723
2015/09/20/15	399222445	100306	99000
2015/09/20/16	399223718	44881	44448
2015/09/20/17	399223925	30196	29285
2015/09/20/18	399223925	0	0
2015/09/20/19	399224089	9198	8957
2015/09/20/20	399226343	95792	95349
2015/09/20/21	399227971	104798	103395
2015/09/20/22	399228414	55845	54425
2015/09/20/23	399228348	47563	46058
2015/09/21/00	399227591	8953	7793
2015/09/21/01	399227591	0	0
2015/09/21/02	399228396	42308	41438
2015/09/21/03	399233044	76543	78681
2015/09/21/04	399236867	28796	31457
2015/09/21/05	399238351	24738	25282
2015/09/21/06	399238351	0	0
2015/09/21/07	399238351	0	0
2015/09/21/08	399240587	47276	47653
2015/09/21/09	399243128	41345	42153
2015/09/21/10	399243699	21853	21550
2015/09/21/11	399243699	0	0
2015/09/21/12	399243699	0	0
2015/09/21/13	399245538	69029	68710
2015/09/21/14	399247510	40109	40619
2015/09/21/15	399248471	36466	35960
2015/09/21/16	399248770	4819	4948
2015/09/21/17	399248770	0	0
2015/09/21/18	399251162	48733	49489
2015/09/21/19	399253974	86879	87161
2015/09/21/20	399254852	43715	42767
2015/09/21/21	399256114	40936	40365
2015/09/21/22	399256734	33689	32707
2015/09/21/23	399256734	0	0
2015/09/22/00	399256734	0	0
2015/09/22/01	399258598	67374	67280
2015/09/22/02	399263798	63512	66272
2015/09/22/03	399263320	30270	28386
2015/09/22/04	399263894	29026	28633
2015/09/22/05	399263937	951	957
2015/09/22/06	399263937	0	0
2015/09/22/07	399266315	51543	52216
2015/09/22/08	399268042	42650	42556
2015/09/22/09	399268305	18855	18331
2015/09/22/10	399268431	3479	3496
2015/09/22/11	399268431	0	0
2015/09/22/12	399271603	63030	63942
2015/09/22/13	399273352	35719	35972
2015/09/22/14	399274538	26547	26764
2015/09/22/15	399274992	6033	6246
2015/09/22/16	399274992	0	0
2015/09/22/17	399278007	52205	53466
2015/09/22/18	399280186	71990	70851
2015/09/22/19	399281888	40629	40802
2015/09/22/20	399282583	34975	34299
2015/09/22/21	399282876	6983	7018
2015/09/22/22	399282876	0	0
2015/09/22/23	399285013	39594	40276
2015/09/23/00	399289851	93289	95070
2015/09/23/01	399293677	35774	37877
2015/09/23/02	399294757	28861	28788
2015/09/23/03	399294757	0	0
2015/09/23/04	399294757	0	0
2015/09/23/05	399298922	46586	49130
2015/09/23/06	399301199	48823	49041
2015/09/23/07	399302204	27066	26892
2015/09/23/08	399302414	6079	6018
2015/09/23/09	399302414	0	0
2015/09/23/10	399304277	35563	36185
2015/09/23/11	399307434	46966	48189
2015/09/23/12	399308861	27112	27245
2015/09/23/13	399308993	1566	1655
2015/09/23/14	399308993	0	0
2015/09/23/15	399312022	55826	56692
2015/09/23/16	399314565	59244	59360
2015/09/23/17	399316585	37416	38244
2015/09/23/18	399317541	33464	33060
2015/09/23/19	399317541	0	0
2015/09/23/20	399317541	0	0
2015/09/23/21	399321378	73105	73852
2015/09/23/22	399327764	86545	90167
2015/09/23/23	399329447	38687	38907
2015/09/24/00	399330447	28090	27583
2015/09/24/01	399330802	14242	14009
2015/09/24/02	399330802	0	0
2015/09/24/03	399331633	18930	18940
2015/09/24/04	399335168	78123	79044
2015/09/24/05	399336274	48365	47881
2015/09/24/06	399338519	36868	37825
2015/09/24/07	399339021	7087	7260
2015/09/24/08	399339021	0	0
2015/09/24/09	399340778	43690	44001
2015/09/24/10	399343330	45936	46959
2015/09/24/11	399350078	27072	32505
2015/09/24/12	399349583	9815	8899
2015/09/24/13	399349583	0	0
2015/09/24/14	399353232	63831	65647
2015/09/24/15	399355861	45121	46123
2015/09/24/16	399358187	37334	38272
2015/09/24/17	399358593	21403	20984
2015/09/24/18	399358593	0	0
2015/09/24/19	399358630	4311	4223
2015/09/24/20	399362995	83953	85509
2015/09/24/21	399365141	60557	60396
2015/09/24/22	399365713	31683	30729
2015/09/24/23	399366660	26865	26812
2015/09/25/00	399366660	0	0
2015/09/25/01	399366660	0	0
2015/09/25/02	399369241	70688	70707
2015/09/25/03	399371228	47375	47245
2015/09/25/04	399373357	31979	32846
2015/09/25/05	399374045	8504	8775
2015/09/25/06	399374045	0	0
2015/09/25/07	399374914	9397	9907
2015/09/25/08	399378607	57462	58967
2015/09/25/09	399379589	29074	28941
2015/09/25/10	399379191	19174	17857
2015/09/25/11	399379191	0	0
2015/09/25/12	399379191	0	0
2015/09/25/13	399380163	68094	66563
2015/09/25/14	399380872	29338	28794
2015/09/25/15	399380844	22462	21427
2015/09/25/16	399380844	0	0
2015/09/25/17	399380844	0	0
2015/09/25/18	399384290	74835	75717
2015/09/25/19	399387204	62158	62683
2015/09/25/20	399389250	41227	41789
2015/09/25/21	399389458	16897	16449
2015/09/25/22	399389458	0	0
2015/09/25/23	399389680	7828	7746
2015/09/26/00	399392734	70060	70794
2015/09/26/01	399395979	53461	54722
2015/09/26/02	399398750	33560	34994
2015/09/26/03	399399171	6374	6591
2015/09/26/04	399399171	0	0
2015/09/26/05	399399530	19370	18908
2015/09/26/06	399401033	72211	71158
2015/09/26/07	399402033	25708	25598
2015/09/26/08	399402352	5418	5588
2015/09/26/09	399402352	0	0
2015/09/26/10	399403888	31318	31597
2015/09/26/11	399406463	43451	44271
2015/09/26/12	399408073	21021	21776
2015/09/26/13	399408323	4908	4999
2015/09/26/14	399408323	0	0
2015/09/26/15	399410024	48656	48206
2015/09/26/16	399413845	54758	56675
2015/09/26/17	399415338	32588	32803
2015/09/26/18	399416721	24701	25362
2015/09/26/19	399416721	0	0
2015/09/26/20	399416941	3285	3471
2015/09/26/21	399421341	106135	107549
2015/09/26/22	399425351	68403	70009
2015/09/26/23	399428286	45895	47044
2015/09/27/00	399429534	41802	41694
2015/09/27/01	399429614	1322	1357
2015/09/27/02	399429614	0	0
2015/09/27/03	399431912	25939	27024
2015/09/27/04	399436074	81571	82765
2015/09/27/05	399439397	51066	52405
2015/09/27/06	399441366	27450	28504
2015/09/27/07	399441608	3518	3639
2015/09/27/08	399441608	0	0
2015/09/27/09	399443764	51326	51457
2015/09/27/10	399446263	45979	46742
2015/09/27/11	399446594	31094	30215
2015/09/27/12	399446857	6035	6056
2015/09/27/13	399446857	0	0
2015/09/27/14	399448712	53527	53271
2015/09/27/15	399452032	53383	54505
2015/09/27/16	399453551	38887	39098
2015/09/27/17	399454100	5849	6185
2015/09/27/18	399454100	0	0
2015/09/27/19	399456324	36385	37358
2015/09/27/20	399461659	99301	101541
2015/09/27/21	399463767	45713	45880
2015/09/27/22	399464839	42589	42251
2015/09/27/23	399465769	28301	28194
2015/09/28/00	399465769	0	0
2015/09/28/01	399465769	0	0
2015/09/28/02	399470447	68176	70568
2015/09/28/03	399474596	63841	65631
2015/09/28/04	399476438	37360	37779
2015/09/28/05	399478358	20075	21336
2015/09/28/06	399478599	7818	7765
2015/09/28/07	399478599	0	0
2015/09/28/08	399479334	8693	9082
2015/09/28/09	399483584	68251	69766
2015/09/28/10	399483822	16042	15685
2015/09/28/11	399484859	21468	21692
2015/09/28/12	399484859	0	0
2015/09/28/13	399484859	0	0
2015/09/28/14	399487970	59962	60599
2015/09/28/15	399489626	51844	51659
2015/09/28/16	399490962	33416	33409
2015/09/28/17	399492178	24540	24930
2015/09/28/18	399492178	0	0
2015/09/28/19	399492178	0	0
2015/09/28/20	399493486	70225	69339
2015/09/28/21	399498211	79863	81897
2015/09/28/22	399499595	47211	46831
2015/09/28/23	399500896	35414	35097
2015/09/29/00	399500853	17255	16393
2015/09/29/01	399500853	0	0
2015/09/29/02	399503500	18182	20133
2015/09/29/03	399510431	78849	83157
2015/09/29/04	399513701	52111	53388
2015/09/29/05	399514586	27719	27545
2015/09/29/06	399514905	12714	12578
2015/09/29/07	399514905	0	0
2015/09/29/08	399514905	0	0
2015/09/29/09	399518227	71006	71050
2015/09/29/10	399519372	28726	28612
2015/09/29/11	399519531	12157	11871
2015/09/29/12	399519531	0	0
2015/09/29/13	399519802	9117	9039
2015/09/29/14	399523647	67999	69020
2015/09/29/15	399523797	30242	28960
2015/09/29/16	399525842	25461	26440
2015/09/29/17	399525842	0	0
2015/09/29/18	399525842	0	0
2015/09/29/19	399529945	74225	75929
2015/09/29/20	399532169	67084	66630
2015/09/29/21	399534379	36775	37316
2015/09/29/22	399537516	41465	42927
2015/09/29/23	399538894	24532	24913
2015/09/30/00	399538894	0	0
2015/09/30/01	399538894	0	0
2015/09/30/02	399543085	70528	72375
2015/09/30/03	399547237	52121	54567
2015/09/30/04	399548304	29344	29156
2015/09/30/05	399549048	15570	15610
2015/09/30/06	399549048	0	0
2015/09/30/07	399549048	0	0
2015/09/30/08	399551537	61877	61962
2015/09/30/09	399553552	38674	39091
2015/09/30/10	399553936	16490	16138
2015/09/30/11	399553936	0	0
2015/09/30/12	399553936	0	0
2015/09/30/13	399556603	66009	66326
2015/09/30/14	399557376	29986	29819
2015/09/30/15	399557746	27262	26529
2015/09/30/16	399558281	12506	12540
2015/09/30/17	399558281	0	0
2015/09/30/18	399559331	26900	26936
2015/09/30/19	399565347	90446	93555
2015/09/30/20	399566811	43636	43456
2015/09/30/21	399567621	38402	37916
2015/09/30/22	399569335	34559	34816
2015/09/30/23	399569353	623	644
2015/10/01/00	399569353	0	0
2015/10/01/01	399569446	36958	35540
2015/10/01/02	399572903	82015	82404
2015/10/01/03	399574258	42907	42309
2015/10/01/04	399574915	29503	28919
2015/10/01/05	399574683	8557	7896
2015/10/01/06	399574683	0	0
2015/10/01/07	399574683	0	0
2015/10/01/08	399577467	61001	61431
2015/10/01/09	399577627	16663	15995
2015/10/01/10	399578077	9035	9034
2015/10/01/11	399578077	0	0
2015/10/01/12	399578094	8735	8090
2015/10/01/13	399580274	63462	63356
2015/10/01/14	399580689	20640	20105
2015/10/01/15	399581125	17440	17131
2015/10/01/16	399581125	0	0
2015/10/01/17	399581289	4187	4132
2015/10/01/18	399584551	70228	70742
2015/10/01/19	399586479	43508	43389
2015/10/01/20	399586894	26030	25408
2015/10/01/21	399587421	21787	21397
2015/10/01/22	399587421	0	0
2015/10/01/23	399587421	0	0
2015/10/02/00	399589366	37149	37355
2015/10/02/01	399591831	46720	47024
2015/10/02/02	399592094	17284	16679
2015/10/02/03	399592645	20608	20015
2015/10/02/04	399592645	0	0
2015/10/02/05	399592645	0	0
2015/10/02/06	399589040	35422	29964
2015/10/02/07	399593521	54112	56871
2015/10/02/08	399594030	11948	11663
2015/10/02/09	399594518	8004	7950
2015/10/02/10	399594518	0	0
2015/10/02/11	399594844	4631	4733
2015/10/02/12	399598188	48310	49567
2015/10/02/13	399598170	15404	14487
2015/10/02/14	399598079	10949	10179
2015/10/02/15	399598079	0	0
2015/10/02/16	399598079	0	0
2015/10/02/17	399601132	57841	58251
2015/10/02/18	399601662	33978	32720
2015/10/02/19	399602399	21784	21656
2015/10/02/20	399602349	8669	8164
2015/10/02/21	399602442	4543	4414
2015/10/02/22	399602446	91	92
2015/10/02/23	399603897	28382	28643
2015/10/03/00	399602020	69870	65950
2015/10/03/01	399607209	81319	83554
2015/10/03/02	399608574	28822	28518
2015/10/03/03	399609332	16741	16942
2015/10/03/04	399609335	416	417
2015/10/03/05	399609335	0	0
2015/10/03/06	399612045	55014	55685
2015/10/03/07	399613526	41283	41012
2015/10/03/08	399614420	22580	22479
2015/10/03/09	399614426	965	961
2015/10/03/10	399614426	7	7
2015/10/03/11	399615557	51942	51251
2015/10/03/12	399617948	31383	32225
2015/10/03/13	399619144	19186	19553
2015/10/03/14	399619144	2	2
2015/10/03/15	399619144	2	2
2015/10/03/16	399621403	75174	74242
2015/10/03/17	399623032	40161	40236
2015/10/03/18	399624616	48062	47405
2015/10/03/19	399624503	38160	36507
2015/10/03/20	399624495	1459	1404
2015/10/03/21	399624495	21	21
2015/10/03/22	399625310	52111	50975
2015/10/03/23	399628651	81329	81887
2015/10/04/00	399632254	47713	49584
2015/10/04/01	399634544	31437	32710
2015/10/04/02	399635040	13049	13100
2015/10/04/03	399635040	1	1
2015/10/04/04	399635290	5681	5734
2015/10/04/05	399639241	72170	73640
2015/10/04/06	399640439	40849	40403
2015/10/04/07	399641707	26379	26273
2015/10/04/08	399641781	1538	1533
2015/10/04/09	399641781	21	21
2015/10/04/10	399643080	45230	45018
2015/10/04/11	399644442	53212	52102
2015/10/04/12	399645630	30128	29702
2015/10/04/13	399645658	3544	3469
2015/10/04/14	399645658	17	17
2015/10/04/15	399647282	44166	43701
2015/10/04/16	399649297	71161	71064
2015/10/04/17	399650686	38495	38530
2015/10/04/18	399651924	25331	25732
2015/10/04/19	399651924	10	10
2015/10/04/20	399651924	10	10
2015/10/04/21	399655938	93453	94464
2015/10/04/22	399662707	104397	107564
2015/10/04/23	399664614	49618	49566
2015/10/05/00	399666413	43662	43777
2015/10/05/01	399666776	20797	20375
2015/10/05/02	399666774	484	474
2015/10/05/03	399666774	10	10
2015/10/05/04	399669486	78992	78884
2015/10/05/05	399671407	69467	68629
2015/10/05/06	399671954	30274	29711
2015/10/05/07	399672533	15380	15265
2015/10/05/08	399672445	1708	1571
2015/10/05/09	399672445	1	1
2015/10/05/10	399674340	69166	68701
2015/10/05/11	399675373	25948	25816
2015/10/05/12	399676061	16598	16774
2015/10/05/13	399676061	0	0
2015/10/05/14	399676061	0	0
2015/10/05/15	399679798	65052	66800
2015/10/05/16	399683085	65345	65935
2015/10/05/17	399684217	32840	31868
2015/10/05/18	399685451	36983	36714
2015/10/05/19	399685424	1469	1387
2015/10/05/20	399685424	0	0
2015/10/05/21	399686512	30214	30044
2015/10/05/22	399690122	71207	72304
2015/10/05/23	399694655	87802	88977
2015/10/06/00	399695154	33236	32131
2015/10/06/01	399695401	29676	28204
2015/10/06/02	399695401	0	0
2015/10/06/03	399695401	0	0
2015/10/06/04	399696932	32764	33155
2015/10/06/05	399700398	71695	72724
2015/10/06/06	399702112	38628	38933
2015/10/06/07	399703206	18426	18701
2015/10/06/08	399703227	216	222
2015/10/06/09	399703227	0	0
2015/10/06/10	399705218	45950	46142
2015/10/06/11	399706398	35737	35398
2015/10/06/12	399707079	18693	18551
2015/10/06/13	399707079	0	0
2015/10/06/14	399707079	0	0
2015/10/06/15	399708298	37810	37654
2015/10/06/16	399714685	86201	89763
2015/10/06/17	399715860	32625	32378
2015/10/06/18	399717428	26122	26603
2015/10/06/19	399717691	10077	9920
2015/10/06/20	399717691	0	0
2015/10/06/21	399717703	9998	9607
2015/10/06/22	399721745	90708	91573
2015/10/06/23	399722536	62416	60613
2015/10/07/00	399724723	34838	35723
2015/10/07/01	399725258	24312	23925
2015/10/07/02	399725258	0	0
2015/10/07/03	399725258	0	0
2015/10/07/04	399727368	43737	43454
2015/10/07/05	399732352	67895	70726
2015/10/07/06	399733352	24392	24435
2015/10/07/07	399733573	9286	9122
2015/10/07/08	399733573	0	0
2015/10/07/09	399733634	9303	8951
2015/10/07/10	399735256	60749	59626
2015/10/07/11	399736886	23194	24061
2015/10/07/12	399737400	17080	16901
2015/10/07/13	399737400	0	0
2015/10/07/14	399737400	0	0
2015/10/07/15	399740058	62296	62735
2015/10/07/16	399743086	51277	52254
2015/10/07/17	399744629	36395	36723
2015/10/07/18	399745840	36276	36121
2015/10/07/19	399745840	0	0
2015/10/07/20	399745840	0	0
2015/10/07/21	399748245	35651	36817
2015/10/07/22	399751867	89509	89850
2015/10/07/23	399754809	49875	50927
2015/10/08/00	399756922	28627	29461
2015/10/08/01	399761186	21428	24784
2015/10/08/02	399761186	0	0
2015/10/08/03	399761186	0	0
2015/10/08/04	399765055	51771	53645
2015/10/08/05	399767828	54953	55740
2015/10/08/06	399770106	26802	27999
2015/10/08/07	399770657	13706	13624
2015/10/08/08	399770657	0	0
2015/10/08/09	399770657	0	0
2015/10/08/10	399774229	79977	80981
2015/10/08/11	399774927	22609	22254
2015/10/08/12	399775977	20645	21091
2015/10/08/13	399775977	0	0
2015/10/08/14	399775977	0	0
2015/10/08/15	399779491	73291	74438
2015/10/08/16	399781684	52316	52458
2015/10/08/17	399783872	32851	33922
2015/10/08/18	399785182	40654	40289
2015/10/08/19	399785195	543	533
2015/10/08/20	399785195	0	0
2015/10/08/21	399785945	31346	30824
2015/10/08/22	399789453	78452	79193
2015/10/08/23	399791346	48997	48578
2015/10/09/00	399795376	35766	38328
2015/10/09/01	399797198	11712	13104
2015/10/09/02	399797198	0	0
2015/10/09/03	399797586	10413	10386
2015/10/09/04	399801535	68135	69408
2015/10/09/05	399802877	51967	51385
2015/10/09/06	399803594	26414	26179
2015/10/09/07	399803800	3750	3851
2015/10/09/08	399803800	0	0
2015/10/09/09	399804028	12913	12516
2015/10/09/10	399805626	67972	66645
2015/10/09/11	399806186	19628	19479
2015/10/09/12	399806950	11247	11525
2015/10/09/13	399806950	0	0
2015/10/09/14	399807926	16257	16490
2015/10/09/15	399812910	69669	72376
2015/10/09/16	399815234	37003	38038
2015/10/09/17	399816833	30647	31005
2015/10/09/18	399816833	0	0
2015/10/09/19	399816833	0	0
2015/10/09/20	399819723	30837	32397
2015/10/09/21	399825526	89542	92218
2015/10/09/22	399824967	39630	37540
2015/10/09/23	399826414	28406	28755
2015/10/10/00	399826642	12537	12043
2015/10/10/01	399826642	0	0
2015/10/10/02	399827103	14750	14830
2015/10/10/03	399832500	79276	82644
2015/10/10/04	399835940	34230	36171
2015/10/10/05	399837184	27613	27957
2015/10/10/06	399837420	13668	13457
2015/10/10/07	399837420	0	0
2015/10/10/08	399837420	0	0
2015/10/10/09	399840448	76658	76205
2015/10/10/10	399841023	18693	18411
2015/10/10/11	399841443	14091	13950
2015/10/10/12	399841443	0	0
2015/10/10/13	399841443	0	0
2015/10/10/14	399844839	78685	78962
2015/10/10/15	399846579	35531	35626
2015/10/10/16	399848114	26524	26964
2015/10/10/17	399848114	0	0
2015/10/10/18	399848114	0	0
2015/10/10/19	399851666	56012	57007
2015/10/10/20	399856582	84528	85584
2015/10/10/21	399858275	38528	38805
2015/10/10/22	399859738	33218	33348
2015/10/10/23	399860586	18945	19116
2015/10/11/00	399860586	0	0
2015/10/11/01	399860586	0	0
2015/10/11/02	399865663	82207	84925
2015/10/11/03	399867438	54956	54493
2015/10/11/04	399869188	29050	29727
2015/10/11/05	399869440	10548	10358
2015/10/11/06	399869440	0	0
2015/10/11/07	399869453	5444	5252
2015/10/11/08	399871835	70892	69763
2015/10/11/09	399872627	18342	18318
2015/10/11/10	399873039	12331	11979
2015/10/11/11	399873039	0	0
2015/10/11/12	399873485	11091	10726
2015/10/11/13	399876497	85924	83018
2015/10/11/14	399877842	38033	36972
2015/10/11/15	399878881	39123	35317
2015/10/11/16	399878881	0	0
2015/10/11/17	399878881	0	0
2015/10/11/18	399882185	77190	73088
2015/10/11/19	399896511	131771	138749
2015/10/11/20	399899628	48578	48786
2015/10/11/21	399900951	61428	59234
2015/10/11/22	399901794	39803	38096
2015/10/11/23	399901794	0	0
2015/10/12/00	399901794	0	0
2015/10/12/01	399903208	58043	56125
2015/10/12/02	399910434	124890	121990
2015/10/12/03	399912496	41594	41828
2015/10/12/04	399913606	22635	22860
2015/10/12/05	399914543	17465	17750
2015/10/12/06	399914543	0	0
2015/10/12/07	399914543	0	0
2015/10/12/08	399918197	69286	70420
2015/10/12/09	399918749	27149	26371
2015/10/12/10	399919793	21688	21753
2015/10/12/11	399919867	3904	3849
2015/10/12/12	399919867	0	0
2015/10/12/13	399922499	52375	51442
2015/10/12/14	399928820	86098	86691
2015/10/12/15	399934794	47879	51092
2015/10/12/16	399939555	35730	38688
2015/10/12/17	399939555	0	0
2015/10/12/18	399939555	0	0
2015/10/12/19	399950515	59258	67232
2015/10/12/20	399974369	131776	150137
2015/10/12/21	399982333	51178	56398
2015/10/12/22	399983706	43334	42847
2015/10/12/23	399986333	41136	42312
2015/10/13/00	399986531	4964	5043
2015/10/13/01	399986531	0	0
2015/10/13/02	399986956	7338	7561
2015/10/13/03	399989452	81658	80747
2015/10/13/04	399988240	76696	72649
2015/10/13/05	399990333	27052	28003
2015/10/13/06	399991064	19896	19708
2015/10/13/07	399991064	0	0
2015/10/13/08	399991064	0	0
2015/10/13/09	399991597	33677	32989
2015/10/13/10	399993593	51532	51128
2015/10/13/11	399995065	24957	25259
2015/10/13/12	399995114	4981	4859
2015/10/13/13	399995114	0	0
2015/10/13/14	399996104	16962	17313
2015/10/13/15	400001268	87334	89225
2015/10/13/16	400002481	35609	35329
2015/10/13/17	400003753	40567	40652
2015/10/13/18	400004323	13748	13817
2015/10/13/19	400004323	0	0
2015/10/13/20	400004323	0	0
2015/10/13/21	400008585	91035	92280
2015/10/13/22	400012007	60973	62239
2015/10/13/23	400013390	33875	33822
2015/10/14/00	400015110	36700	37281
2015/10/14/01	400015189	1452	1512
2015/10/14/02	400015189	0	0
2015/10/14/03	400016371	24418	24534
2015/10/14/04	400019927	64923	66272
2015/10/14/05	400021360	40227	40081
2015/10/14/06	400021818	29840	29185
2015/10/14/07	400021858	1235	1222
2015/10/14/08	400021858	0	0
2015/10/14/09	400022674	28293	28022
2015/10/14/10	400024525	48104	47765
2015/10/14/11	400024678	22365	21364
2015/10/14/12	400024856	5821	5802
2015/10/14/13	400024856	0	0
2015/10/14/14	400025579	21594	21214
2015/10/14/15	400028101	67175	66774
2015/10/14/16	400029088	35207	34723
2015/10/14/17	400030889	41821	41988
2015/10/14/18	400030889	0	0
2015/10/14/19	400030889	0	0
2015/10/14/20	400031935	45229	44253
2015/10/14/21	400034460	78460	78250
2015/10/14/22	400035562	65147	63623
2015/10/14/23	400036751	44983	44698
2015/10/15/00	400037354	21589	21389
2015/10/15/01	400037354	0	0
2015/10/15/02	400037354	0	0
2015/10/15/03	400039043	53941	53372
2015/10/15/04	400040555	70956	69729
2015/10/15/05	400041902	33043	32990
2015/10/15/06	400042133	23078	22208
2015/10/15/07	400042133	0	0
2015/10/15/08	400042133	0	0
2015/10/15/09	400045235	43129	44454
2015/10/15/10	400046804	38932	38578
2015/10/15/11	400047461	21343	20920
2015/10/15/12	400047457	152	144
2015/10/15/13	400047457	0	0
2015/10/15/14	400049334	47847	47830
2015/10/15/15	400051291	44385	44309
2015/10/15/16	400052351	33587	33223
2015/10/15/17	400052563	11046	10905
2015/10/15/18	400052563	0	0
2015/10/15/19	400052563	0	0
2015/10/15/20	400052587	2891	2847
2015/10/15/21	400052587	0	0
2015/10/15/22	400052587	0	0
2015/10/15/23	400052587	0	0
2015/10/16/00	400052587	0	0
2015/10/16/01	400052587	0	0
2015/10/16/02	400052587	0	0
2015/10/16/03	400052587	0	0
2015/10/16/04	400052587	0	0
2015/10/16/05	400052587	0	0
2015/10/16/06	400052587	0	0
2015/10/16/07	400052587	0	0
2015/10/16/08	400054882	72501	72681
2015/10/16/09	400061776	87892	91903
2015/10/16/10	400068005	89206	92417
2015/10/16/11	400072198	84571	85451
2015/10/16/12	400078012	86561	88923
2015/10/16/13	400081354	57623	58421
2015/10/16/14	400082942	10028	11291
2015/10/16/15	400082942	0	0
2015/10/16/16	400082942	0	0
2015/10/16/17	400085725	51592	52671
2015/10/16/18	400090147	91772	93150
2015/10/16/19	400092255	41363	42000
2015/10/16/20	400093764	41660	41728
2015/10/16/21	400093599	13825	12892
2015/10/16/22	400093599	0	0
2015/10/16/23	400093510	4019	3696
2015/10/17/00	400097933	95487	97655
2015/10/17/01	400099657	49187	48673
2015/10/17/02	400101050	28108	28107
2015/10/17/03	400101413	4925	5091
2015/10/17/04	400101413	0	0
2015/10/17/05	400101764	14598	14298
2015/10/17/06	400101941	52312	50202
2015/10/17/07	400103244	40055	39623
2015/10/17/08	400104237	25649	25697
2015/10/17/09	400104237	0	0
2015/10/17/10	400104237	0	0
2015/10/17/11	400106332	35214	35810
2015/10/17/12	400106768	47849	46047
2015/10/17/13	400108158	23351	23714
2015/10/17/14	400108707	12562	12599
2015/10/17/15	400108707	0	0
2015/10/17/16	400108871	3357	3417
2015/10/17/17	400114307	93374	95627
2015/10/17/18	400117408	63127	63910
2015/10/17/19	400118866	39923	39956
2015/10/17/20	400120679	32534	33337
2015/10/17/21	400120791	2632	2647
2015/10/17/22	400120791	0	0
2015/10/17/23	400123212	30473	31794
2015/10/18/00	400127882	94936	95949
2015/10/18/01	400128586	45574	44739
2015/10/18/02	400130145	35137	35570
2015/10/18/03	400130522	7071	7218
2015/10/18/04	400130522	0	0
2015/10/18/05	400130680	7973	7918
2015/10/18/06	400134020	80359	81188
2015/10/18/07	400136901	52925	53935
2015/10/18/08	400137696	21564	21621
2015/10/18/09	400137937	3103	3176
2015/10/18/10	400137937	0	0
2015/10/18/11	400139719	28430	28968
2015/10/18/12	400142774	61607	62454
2015/10/18/13	400144316	26819	27250
2015/10/18/14	400145541	14502	15160
2015/10/18/15	400145541	0	0
2015/10/18/16	400145541	0	0
2015/10/18/17	400148843	78502	78897
2015/10/18/18	400154069	75593	78010
2015/10/18/19	400155542	39816	39891
2015/10/18/20	400157160	38082	38422
2015/10/18/21	400157160	0	0
2015/10/18/22	400157160	0	0
2015/10/18/23	400158871	44234	44657
2015/10/19/00	400163802	96126	98025
2015/10/19/01	400164560	56146	54659
2015/10/19/02	400166586	36356	36794
2015/10/19/03	400168176	28968	29393
2015/10/19/04	400168176	0	0
2015/10/19/05	400168176	0	0
2015/10/19/06	400169048	26720	26272
2015/10/19/07	400170252	87326	84905
2015/10/19/08	400171681	31439	31556
2015/10/19/09	400173490	16759	17855
2015/10/19/10	400173490	0	0
2015/10/19/11	400173490	0	0
2015/10/19/12	400174261	38623	37760
2015/10/19/13	400176578	50299	50374
2015/10/19/14	400177727	27067	27148
2015/10/19/15	400177776	2097	2078
2015/10/19/16	400177776	0	0
2015/10/19/17	400178732	25447	25556
2015/10/19/18	400182910	95501	96446
2015/10/19/19	400183501	41383	40306
2015/10/19/20	400183919	42824	41594
2015/10/19/21	400184798	32105	31929
2015/10/19/22	400184798	0	0
2015/10/19/23	400184798	0	0
2015/10/20/00	400188961	73059	75119
2015/10/20/01	400194275	70085	72982
2015/10/20/02	400195991	29156	29655
2015/10/20/03	400197715	39242	39734
2015/10/20/04	400197830	2204	2269
2015/10/20/05	400197830	0	0
2015/10/20/06	400198501	11345	11600
2015/10/20/07	400202406	70792	72210
2015/10/20/08	400204175	25055	25699
2015/10/20/09	400205048	16385	17020
2015/10/20/10	400205048	0	0
2015/10/20/11	400205048	0	0
2015/10/20/12	400207185	63017	63090
2015/10/20/13	400208520	44882	44308
2015/10/20/14	400208858	23163	22325
2015/10/20/15	400208858	0	0
2015/10/20/16	400208858	0	0
2015/10/20/17	400211090	58817	59165
2015/10/20/18	400214674	70591	71868
2015/10/20/19	400216474	46207	46615
2015/10/20/20	400217330	45527	45027
2015/10/20/21	400217841	8116	8373
2015/10/20/22	400217841	0	0
2015/10/20/23	400218173	5608	5610
2015/10/21/00	400225658	88566	93203
2015/10/21/01	400230024	64972	66890
2015/10/21/02	400228359	23013	20162
2015/10/21/03	400228712	13706	13543
2015/10/21/04	400228712	0	0
2015/10/21/05	400228980	3503	3620
2015/10/21/06	400231953	73218	73493
2015/10/21/07	400233181	37647	37504
2015/10/21/08	400233967	17846	17851
2015/10/21/09	400234011	4885	4771
2015/10/21/10	400234011	0	0
2015/10/21/11	400235114	34427	33978
2015/10/21/12	400236000	51695	50295
2015/10/21/13	400236776	22014	21949
2015/10/21/14	400236703	1140	1039
2015/10/21/15	400236703	0	0
2015/10/21/16	400238019	42131	41890
2015/10/21/17	400241794	78430	79280
2015/10/21/18	400241658	33520	31877
2015/10/21/19	400242408	39983	39028
2015/10/21/20	400242786	9289	9208
2015/10/21/21	400242786	0	0
2015/10/21/22	400242899	7860	7596
2015/10/21/23	400248206	80254	83032
2015/10/22/00	400256317	63409	69554
2015/10/22/01	400257552	30254	30175
2015/10/22/02	400258409	11829	12209
2015/10/22/03	400258409	0	0
2015/10/22/04	400258409	0	0
2015/10/22/05	400262277	51268	53295
2015/10/22/06	400266013	55295	56751
2015/10/22/07	400266697	23260	23023
2015/10/22/08	400266898	2989	3076
2015/10/22/09	400266898	0	0
2015/10/22/10	400267550	14972	15018
2015/10/22/11	400267541	61102	57918
2015/10/22/12	400268945	21913	22478
2015/10/22/13	400268939	690	666
2015/10/22/14	400268939	0	0
2015/10/22/15	400269223	23881	22984
2015/10/22/16	400273502	90541	91468
2015/10/22/17	400276243	28511	30150
2015/10/22/18	400280685	42045	44727
2015/10/22/19	400280827	4115	4066
2015/10/22/20	400280827	0	0
2015/10/22/21	400280986	13975	13575
2015/10/22/22	400283725	80496	79743
2015/10/22/23	400285947	59687	59692
2015/10/23/00	400287877	30403	30532
2015/10/23/01	400288092	7271	7146
2015/10/23/02	400288092	0	0
2015/10/23/03	400288343	7280	7221
2015/10/23/04	400296219	83588	88410
2015/10/23/05	400297567	56450	55116
2015/10/23/06	400298212	35390	34699
2015/10/23/07	400298292	7140	6947
2015/10/23/08	400298292	0	0
2015/10/23/09	400298292	1129	1085
2015/10/23/10	400296588	72126	67418
2015/10/23/11	400296562	48363	46459
2015/10/23/12	400298767	22302	23374
2015/10/23/13	400298759	835	791
2015/10/23/14	400298759	0	0
2015/10/23/15	400300882	35719	36248
2015/10/23/16	400304044	82624	82507
2015/10/23/17	400306245	34102	34892
2015/10/23/18	400303884	45520	41571
2015/10/23/19	400303950	863	907
2015/10/23/20	400303950	0	0
2015/10/23/21	400302030	24907	21954
2015/10/23/22	400296384	85071	76461
2015/10/23/23	400294510	64043	59991
2015/10/24/00	400294629	31531	30426
2015/10/24/01	400295054	12300	12353
2015/10/24/02	400295054	0	0
2015/10/24/03	400295054	0	0
2015/10/24/04	400299049	56257	58341
2015/10/24/05	400301851	65953	66349
2015/10/24/06	400302523	21180	20856
2015/10/24/07	400302106	16594	15342
2015/10/24/08	400302106	0	0
2015/10/24/09	400302106	0	0
2015/10/24/10	400304619	57097	57608
2015/10/24/11	400306468	38125	38250
2015/10/24/12	400305654	21162	19011
2015/10/24/13	400305654	0	0
2015/10/24/14	400305654	0	0
2015/10/24/15	400308334	61323	61706
2015/10/24/16	400310446	54325	54056
2015/10/24/17	400311878	36898	36966
2015/10/24/18	400312394	10719	10806
2015/10/24/19	400312394	0	0
2015/10/24/20	400312485	436	517
2015/10/24/21	400320118	114528	118281
2015/10/24/22	400321853	46261	46469
2015/10/24/23	400323841	34343	34976
2015/10/25/00	400324262	21913	21321
2015/10/25/01	400324262	0	0
2015/10/25/02	400327201	85729	85983
2015/10/25/03	400328288	39136	38865
2015/10/25/04	400328872	32349	31734
2015/10/25/05	400329183	11558	11361
2015/10/25/06	400329183	0	0
2015/10/25/07	400329231	451	486
2015/10/25/08	400331726	90020	89230
2015/10/25/09	400333197	30475	30671
2015/10/25/10	400334130	15724	15897
2015/10/25/11	400334130	0	0
2015/10/25/12	400334130	0	0
2015/10/25/13	400330655	46934	41532
2015/10/25/14	400321596	79530	67751
2015/10/25/15	400318016	39646	34684
2015/10/25/16	400315937	51821	47135
2015/10/25/17	400314589	35667	33057
2015/10/25/18	400314589	0	0
2015/10/25/19	400314589	0	0
2015/10/25/20	400315112	23413	22841
2015/10/25/21	400321421	91165	94577
2015/10/25/22	400324646	85847	86492
2015/10/25/23	400326372	37514	38043
2015/10/26/00	400327129	33787	33428
2015/10/26/01	400327255	6426	6299
2015/10/26/02	400327255	0	0
2015/10/26/03	400327292	6403	6291
2015/10/26/04	400330747	69720	70853
2015/10/26/05	400332644	55932	55992
2015/10/26/06	400332168	24160	22767
2015/10/26/07	400332565	8705	8692
2015/10/26/08	400332565	0	0
2015/10/26/09	400332586	1095	1072
2015/10/26/10	400334544	84405	83111
2015/10/26/11	400335367	28774	28411
2015/10/26/12	400335921	13213	13111
2015/10/26/13	400335921	0	0
2015/10/26/14	400335921	0	0
2015/10/26/15	400339298	62415	63503
2015/10/26/16	400342133	67080	67581
2015/10/26/17	400343711	28743	29376
2015/10/26/18	400344831	43060	42594
2015/10/26/19	400344831	0	0
2015/10/26/20	400344831	0	0
2015/10/26/21	400345221	14452	14318
2015/10/26/22	400349543	90920	92552
2015/10/26/23	400353949	70792	72686
2015/10/27/00	400355536	33512	33870
2015/10/27/01	400355923	17213	16843
2015/10/27/02	400355923	0	0
2015/10/27/03	400355923	0	0
2015/10/27/04	400356716	51826	50198
2015/10/27/05	400357249	65553	63571
2015/10/27/06	400358639	20604	21132
2015/10/27/07	400358952	7246	7280
2015/10/27/08	400358952	0	0
2015/10/27/09	400358952	0	0
2015/10/27/10	400362594	66279	67519
2015/10/27/11	400363319	28520	27877
2015/10/27/12	400364803	17946	18673
2015/10/27/13	400364803	0	0
2015/10/27/14	400364803	0	0
2015/10/27/15	400368501	54005	55888
2015/10/27/16	400371939	77422	77676
2015/10/27/17	400373194	36668	36347
2015/10/27/18	400374429	33159	32918
2015/10/27/19	400374242	5471	5059
2015/10/27/20	400374242	0	0
2015/10/27/21	400374799	8152	8444
2015/10/27/22	400377912	97247	96438
2015/10/27/23	400380716	55011	55964
2015/10/28/00	400381997	32498	32320
2015/10/28/01	400382350	17444	17085
2015/10/28/02	400382350	0	0
2015/10/28/03	400382350	0	0
2015/10/28/04	400383479	47818	47051
2015/10/28/05	400387436	66578	67926
2015/10/28/06	400387179	22549	21321
2015/10/28/07	400387179	0	0
2015/10/28/08	400387179	0	0
2015/10/28/09	400387179	0	0
2015/10/28/10	400387578	47378	45586
2015/10/28/11	400389249	53972	53388
2015/10/28/12	400390521	28221	28169
2015/10/28/13	400391154	20064	19915
2015/10/28/14	400391154	0	0
2015/10/28/15	400391154	0	0
2015/10/28/16	400392399	21045	21515
2015/10/28/17	400397871	103365	105378
2015/10/28/18	400399580	37194	37714
2015/10/28/19	400400948	30770	30973
2015/10/28/20	400400751	27633	25757
2015/10/28/21	400400751	0	0
2015/10/28/22	400400751	0	0
2015/10/28/23	400401877	55112	54080
2015/10/29/00	400409239	68956	74054
2015/10/29/01	400409874	30997	30376
2015/10/29/02	400410332	19931	19639
2015/10/29/03	400410332	0	0
2015/10/29/04	400410332	0	0
2015/10/29/05	400412092	34760	35162
2015/10/29/06	400415265	60875	61814
2015/10/29/07	400416381	16107	16600
2015/10/29/08	400416684	6031	6078
2015/10/29/09	400416684	0	0
2015/10/29/10	400417255	13229	13240
2015/10/29/11	400421638	56632	59217
2015/10/29/12	400423745	41218	41579
2015/10/29/13	400424195	11797	11750
2015/10/29/14	400424195	0	0
2015/10/29/15	400424195	0	0
2015/10/29/16	400426650	87205	86306
2015/10/29/17	400428409	62697	62319
2015/10/29/18	400429005	39000	38194
2015/10/29/19	400431083	35426	36267
2015/10/29/20	400431429	3802	3993
2015/10/29/21	400431429	0	0
2015/10/29/22	400431443	14901	14265
2015/10/29/23	400434189	88204	88035
2015/10/30/00	400436999	56174	56738
2015/10/30/01	400438108	31937	31637
2015/10/30/02	400438295	13195	12877
2015/10/30/03	400438295	0	0
2015/10/30/04	400438296	1055	1036
2015/10/30/05	400441527	60613	61564
2015/10/30/06	400443030	35053	35148
2015/10/30/07	400443046	15045	14471
2015/10/30/08	400443046	0	0
2015/10/30/09	400443046	0	0
2015/10/30/10	400445982	38104	39525
2015/10/30/11	400445982	0	0
2015/10/30/12	400445982	0	0
2015/10/30/13	400445982	0	0
2015/10/30/14	400446985	27624	27700
2015/10/30/15	400449992	86820	86642
2015/10/30/16	400453111	65077	65712
2015/10/30/17	400454796	33755	34188
2015/10/30/18	400455422	19965	19775
2015/10/30/19	400455422	0	0
2015/10/30/20	400455422	0	0
2015/10/30/21	400457725	55989	56467
2015/10/30/22	400462784	80989	83340
2015/10/30/23	400464052	33839	33887
2015/10/31/00	400465133	35531	35165
2015/10/31/01	400465133	0	0
2015/10/31/02	400465133	0	0
2015/10/31/03	400468713	31543	33975
2015/10/31/04	400477755	66825	73371
2015/10/31/05	400487934	43572	52208
2015/10/31/06	400489264	21870	22318
2015/10/31/07	400489264	0	0
2015/10/31/08	400489264	0	0
2015/10/31/09	400489942	24193	23810
2015/10/31/10	400491022	47463	46639
2015/10/31/11	400492138	16859	17250
2015/10/31/12	400492915	4080	4762
2015/10/31/13	400492915	0	0
2015/10/31/14	400495938	36382	37738
2015/10/31/15	400499646	59750	61134
2015/10/31/16	400501333	39521	39578
2015/10/31/17	400502450	26829	26827
2015/10/31/18	400502450	0	0
2015/10/31/19	400502450	0	0
2015/10/31/20	400502750	44357	42970
2015/10/31/21	400511421	112658	117243
2015/10/31/22	400512006	45537	44619
2015/10/31/23	400513270	27936	28203
2015/11/01/00	400513270	0	0

==> plots/rs_change_rt_per_rev_data.txt <==
2015/08/01/00	799947	0
2015/08/01/01	680502	0
2015/08/01/02	649206	17618
2015/08/01/03	650001	7847
2015/08/01/04	626759	10222
2015/08/01/05	626759	0
2015/08/01/06	630803	1864
2015/08/01/07	588678	17125
2015/08/01/08	603110	9380
2015/08/01/09	607651	14283
2015/08/01/10	607651	0
2015/08/01/11	575506	17635
2015/08/01/12	585808	10916
2015/08/01/13	547317	6893
2015/08/01/14	547317	0
2015/08/01/15	524873	8824
2015/08/01/16	469385	14011
2015/08/01/17	512996	9606
2015/08/01/18	582202	7285
2015/08/01/19	582202	0
2015/08/01/20	583554	15268
2015/08/01/21	633848	16370
2015/08/01/22	589085	13839
2015/08/01/23	562607	8296
2015/08/02/00	562607	0
2015/08/02/01	579745	9213
2015/08/02/02	641561	17462
2015/08/02/03	584214	4948
2015/08/02/04	603406	11268
2015/08/02/05	603406	0
2015/08/02/06	481134	4319
2015/08/02/07	610839	17073
2015/08/02/08	526743	7247
2015/08/02/09	569494	8864
2015/08/02/10	569494	0
2015/08/02/11	588347	15808
2015/08/02/12	591219	8139
2015/08/02/13	559686	9472
2015/08/02/14	559686	0
2015/08/02/15	559101	6042
2015/08/02/16	587485	20217
2015/08/02/17	628295	7694
2015/08/02/18	567464	9003
2015/08/02/19	567464	0
2015/08/02/20	590730	12753
2015/08/02/21	568124	13787
2015/08/02/22	615116	12982
2015/08/02/23	572901	4676
2015/08/03/00	572901	0
2015/08/03/01	576583	14245
2015/08/03/02	565876	7024
2015/08/03/03	642192	14884
2015/08/03/04	642192	0
2015/08/03/05	642192	0
2015/08/03/06	598668	13742
2015/08/03/07	560109	12809
2015/08/03/08	575864	10166
2015/08/03/09	575864	0
2015/08/03/10	619729	14542
2015/08/03/11	590789	16481
2015/08/03/12	579810	10551
2015/08/03/13	579810	0
2015/08/03/14	579535	1808
2015/08/03/15	447741	9793
2015/08/03/16	441443	7181
2015/08/03/17	463450	11052
2015/08/03/18	463450	0
2015/08/03/19	463450	0
2015/08/03/20	481015	10686
2015/08/03/21	465928	8765
2015/08/03/22	483457	10900
2015/08/03/23	574172	10834
2015/08/04/00	574172	0
2015/08/04/01	567737	4027
2015/08/04/02	573883	14349
2015/08/04/03	564749	6672
2015/08/04/04	578184	4431
2015/08/04/05	578184	0
2015/08/04/06	578184	0
2015/08/04/07	571304	12937
2015/08/04/08	578212	13727
2015/08/04/09	555436	11889
2015/08/04/10	555436	0
2015/08/04/11	586559	14510
2015/08/04/12	580091	12443
2015/08/04/13	575115	11766
2015/08/04/14	575115	0
2015/08/04/15	605461	6067
2015/08/04/16	562546	17470
2015/08/04/17	563417	10105
2015/08/04/18	581732	9686
2015/08/04/19	600932	3263
2015/08/04/20	600932	0
2015/08/04/21	584336	17045
2015/08/04/22	588217	16602
2015/08/04/23	572183	4487
2015/08/05/00	604628	7024
2015/08/05/01	604628	0
2015/08/05/02	604628	0
2015/08/05/03	565288	12846
2015/08/05/04	576886	15794
2015/08/05/05	569976	10896
2015/08/05/06	569976	0
2015/08/05/07	569976	0
2015/08/05/08	615889	16100
2015/08/05/09	578450	11907
2015/08/05/10	588899	6602
2015/08/05/11	588899	0
2015/08/05/12	581245	10142
2015/08/05/13	632614	14803
2015/08/05/14	574635	13740
2015/08/05/15	574635	0
2015/08/05/16	574635	0
2015/08/05/17	595688	12323
2015/08/05/18	596989	12145
2015/08/05/19	616457	11050
2015/08/05/20	587769	9932
2015/08/05/21	587769	0
2015/08/05/22	564075	1802
2015/08/05/23	569063	17300
2015/08/06/00	623126	18496
2015/08/06/01	597006	6845
2015/08/06/02	597006	0
2015/08/06/03	594418	1690
2015/08/06/04	595641	14294
2015/08/06/05	579115	12304
2015/08/06/06	604845	9934
2015/08/06/07	604845	0
2015/08/06/08	604845	0
2015/08/06/09	591602	12794
2015/08/06/10	569570	5784
2015/08/06/11	583695	6364
2015/08/06/12	583695	0
2015/08/06/13	633369	11603
2015/08/06/14	574329	16221
2015/08/06/15	579715	7104
2015/08/06/16	595902	5079
2015/08/06/17	595902	0
2015/08/06/18	632350	12250
2015/08/06/19	585725	8640
2015/08/06/20	578621	14764
2015/08/06/21	602833	12716
2015/08/06/22	602833	0
2015/08/06/23	624550	5941
2015/08/07/00	586594	11022
2015/08/07/01	575699	10441
2015/08/07/02	594935	10545
2015/08/07/03	594935	0
2015/08/07/04	594935	0
2015/08/07/05	582378	11781
2015/08/07/06	592419	16946
2015/08/07/07	583654	11523
2015/08/07/08	583654	0
2015/08/07/09	583654	0
2015/08/07/10	600742	12912
2015/08/07/11	593750	7720
2015/08/07/12	614646	4693
2015/08/07/13	614646	0
2015/08/07/14	593349	17160
2015/08/07/15	598173	15877
2015/08/07/16	583411	10623
2015/08/07/17	583411	0
2015/08/07/18	583411	0
2015/08/07/19	642324	17254
2015/08/07/20	584270	14016
2015/08/07/21	592191	12960
2015/08/07/22	592191	0
2015/08/07/23	579500	1766
2015/08/08/00	638235	11507
2015/08/08/01	586720	9154
2015/08/08/02	586489	6755
2015/08/08/03	586489	0
2015/08/08/04	600694	5210
2015/08/08/05	587680	17682
2015/08/08/06	589069	5525
2015/08/08/07	589694	9863
2015/08/08/08	589694	0
2015/08/08/09	589694	0
2015/08/08/10	589990	7097
2015/08/08/11	597984	5138
2015/08/08/12	633716	7480
2015/08/08/13	633716	0
2015/08/08/14	591762	16442
2015/08/08/15	583086	14932
2015/08/08/16	544739	7721
2015/08/08/17	544739	0
2015/08/08/18	544739	0
2015/08/08/19	557722	50108
2015/08/08/20	476738	6026
2015/08/08/21	461469	13503
2015/08/08/22	461469	0
2015/08/08/23	461469	0
2015/08/09/00	512894	12170
2015/08/09/01	502747	7196
2015/08/09/02	493464	7501
2015/08/09/03	493464	0
2015/08/09/04	465947	6139
2015/08/09/05	525176	10073
2015/08/09/06	564254	5906
2015/08/09/07	514893	7659
2015/08/09/08	514893	0
2015/08/09/09	507530	8237
2015/08/09/10	514670	13615
2015/08/09/11	542325	10016
2015/08/09/12	542325	0
2015/08/09/13	542325	0
2015/08/09/14	516722	11237
2015/08/09/15	535138	4492
2015/08/09/16	518476	8262
2015/08/09/17	518476	0
2015/08/09/18	641835	14951
2015/08/09/19	597322	11694
2015/08/09/20	595176	6208
2015/08/09/21	595176	0
2015/08/09/22	595176	0
2015/08/09/23	594856	16945
2015/08/10/00	592335	7836
2015/08/10/01	585007	5644
2015/08/10/02	585007	0
2015/08/10/03	602656	5280
2015/08/10/04	597732	16519
2015/08/10/05	602883	10378
2015/08/10/06	630336	8592
2015/08/10/07	630336	0
2015/08/10/08	588779	4655
2015/08/10/09	601462	12350
2015/08/10/10	541520	9291
2015/08/10/11	515263	1583
2015/08/10/12	515263	0
2015/08/10/13	503372	12778
2015/08/10/14	498713	11416
2015/08/10/15	506023	13963
2015/08/10/16	630077	14532
2015/08/10/17	630077	0
2015/08/10/18	593005	9508
2015/08/10/19	599593	14029
2015/08/10/20	609123	7273
2015/08/10/21	603496	15402
2015/08/10/22	523478	1858
2015/08/10/23	523478	0
2015/08/11/00	496393	8674
2015/08/11/01	485558	13379
2015/08/11/02	487029	4345
2015/08/11/03	534159	10792
2015/08/11/04	534159	0
2015/08/11/05	534159	0
2015/08/11/06	469109	6606
2015/08/11/07	498916	8159
2015/08/11/08	516831	8817
2015/08/11/09	516831	0
2015/08/11/10	524807	9575
2015/08/11/11	527353	8150
2015/08/11/12	509132	11890
2015/08/11/13	509132	0
2015/08/11/14	509132	0
2015/08/11/15	617871	15921
2015/08/11/16	668918	19585
2015/08/11/17	614597	11613
2015/08/11/18	613058	16134
2015/08/11/19	628826	10608
2015/08/11/20	628826	0
2015/08/11/21	604550	13221
2015/08/11/22	658221	18449
2015/08/11/23	601392	16337
2015/08/12/00	597203	8665
2015/08/12/01	595062	13983
2015/08/12/02	595062	0
2015/08/12/03	614232	4183
2015/08/12/04	663402	16776
2015/08/12/05	609200	11383
2015/08/12/06	592618	11240
2015/08/12/07	592618	0
2015/08/12/08	592618	0
2015/08/12/09	593043	12157
2015/08/12/10	627617	11675
2015/08/12/11	509807	6189
2015/08/12/12	509807	0
2015/08/12/13	501199	9405
2015/08/12/14	510395	12878
2015/08/12/15	537055	8294
2015/08/12/16	537055	0
2015/08/12/17	537055	0
2015/08/12/18	497220	15115
2015/08/12/19	598402	11390
2015/08/12/20	609539	11407
2015/08/12/21	657712	9571
2015/08/12/22	657712	0
2015/08/12/23	657712	0
2015/08/13/00	612870	16417
2015/08/13/01	598795	12658
2015/08/13/02	604056	5949
2015/08/13/03	637026	8097
2015/08/13/04	637026	0
2015/08/13/05	637026	0
2015/08/13/06	603480	16459
2015/08/13/07	607510	7274
2015/08/13/08	610826	10158
2015/08/13/09	610826	0
2015/08/13/10	597099	8149
2015/08/13/11	633720	13028
2015/08/13/12	608833	10732
2015/08/13/13	598447	8263
2015/08/13/14	598447	0
2015/08/13/15	604659	19451
2015/08/13/16	643982	11879
2015/08/13/17	597451	12574
2015/08/13/18	607870	9502
2015/08/13/19	607870	0
2015/08/13/20	590922	14158
2015/08/13/21	594157	15865
2015/08/13/22	600967	13795
2015/08/13/23	789728	13139
2015/08/14/00	789728	0
2015/08/14/01	789728	0
2015/08/14/02	639909	14922
2015/08/14/03	697532	20997
2015/08/14/04	629845	6838
2015/08/14/05	627342	3150
2015/08/14/06	627342	0
2015/08/14/07	627342	0
2015/08/14/08	628472	8870
2015/08/14/09	651411	11645
2015/08/14/10	624093	8381
2015/08/14/11	624093	0
2015/08/14/12	628365	9531
2015/08/14/13	615677	16249
2015/08/14/14	646665	11422
2015/08/14/15	633216	7808
2015/08/14/16	633216	0
2015/08/14/17	619953	11997
2015/08/14/18	598814	17489
2015/08/14/19	636437	10799
2015/08/14/20	689055	10653
2015/08/14/21	689055	0
2015/08/14/22	689055	0
2015/08/14/23	604514	17003
2015/08/15/00	628687	4924
2015/08/15/01	629293	11036
2015/08/15/02	629293	0
2015/08/15/03	629293	0
2015/08/15/04	604439	13229
2015/08/15/05	628262	5242
2015/08/15/06	631957	9009
2015/08/15/07	631957	0
2015/08/15/08	631957	0
2015/08/15/09	614397	14809
2015/08/15/10	602408	13020
2015/08/15/11	621927	9864
2015/08/15/12	621927	0
2015/08/15/13	668260	15471
2015/08/15/14	607579	17789
2015/08/15/15	606033	10079
2015/08/15/16	606033	0
2015/08/15/17	602285	6931
2015/08/15/18	660113	17227
2015/08/15/19	614507	6340
2015/08/15/20	574201	16562
2015/08/15/21	574201	0
2015/08/15/22	574201	0
2015/08/15/23	500735	13642
2015/08/16/00	503119	13779
2015/08/16/01	504816	6603
2015/08/16/02	504816	0
2015/08/16/03	504816	0
2015/08/16/04	499662	12053
2015/08/16/05	503728	10583
2015/08/16/06	500095	8742
2015/08/16/07	500095	0
2015/08/16/08	500095	0
2015/08/16/09	506236	12446
2015/08/16/10	498714	6197
2015/08/16/11	495844	6988
2015/08/16/12	495844	0
2015/08/16/13	501313	6334
2015/08/16/14	514814	15891
2015/08/16/15	497224	5880
2015/08/16/16	497224	0
2015/08/16/17	497224	0
2015/08/16/18	498343	9717
2015/08/16/19	562442	13274
2015/08/16/20	487171	8217
2015/08/16/21	489663	6595
2015/08/16/22	489663	0
2015/08/16/23	489663	0
2015/08/17/00	499284	13426
2015/08/17/01	492130	11551
2015/08/17/02	497637	14468
2015/08/17/03	529393	1973
2015/08/17/04	529393	0
2015/08/17/05	497680	12349
2015/08/17/06	503072	13277
2015/08/17/07	510955	7933
2015/08/17/08	503197	6114
2015/08/17/09	503197	0
2015/08/17/10	501215	7870
2015/08/17/11	498270	14070
2015/08/17/12	539424	7723
2015/08/17/13	492353	1553
2015/08/17/14	492353	0
2015/08/17/15	497548	9753
2015/08/17/16	502573	13567
2015/08/17/17	500693	5209
2015/08/17/18	502442	5767
2015/08/17/19	500414	6474
2015/08/17/20	500414	0
2015/08/17/21	546320	8083
2015/08/17/22	504040	15837
2015/08/17/23	571557	5091
2015/08/18/00	495561	3983
2015/08/18/01	495561	0
2015/08/18/02	495561	0
2015/08/18/03	501974	14868
2015/08/18/04	503549	15081
2015/08/18/05	501590	4149
2015/08/18/06	504264	5701
2015/08/18/07	504264	0
2015/08/18/08	502156	6860
2015/08/18/09	552429	12717
2015/08/18/10	502383	9421
2015/08/18/11	508147	6209
2015/08/18/12	508147	0
2015/08/18/13	510932	18080
2015/08/18/14	528337	16974
2015/08/18/15	498500	11343
2015/08/18/16	502872	11273
2015/08/18/17	502872	0
2015/08/18/18	509005	13133
2015/08/18/19	501563	16989
2015/08/18/20	495998	15253
2015/08/18/21	510342	16004
2015/08/18/22	567987	10871
2015/08/18/23	567987	0
2015/08/19/00	503540	9501
2015/08/19/01	515154	15457
2015/08/19/02	503953	13466
2015/08/19/03	501194	13117
2015/08/19/04	502719	12835
2015/08/19/05	502719	0
2015/08/19/06	553841	10902
2015/08/19/07	507557	16267
2015/08/19/08	504342	13742
2015/08/19/09	502774	10191
2015/08/19/10	502774	0
2015/08/19/11	501190	15835
2015/08/19/12	509673	12201
2015/08/19/13	503131	12301
2015/08/19/14	503131	0
2015/08/19/15	503131	0
2015/08/19/16	504947	16003
2015/08/19/17	500147	15709
2015/08/19/18	503004	13601
2015/08/19/19	507747	9792
2015/08/19/20	507747	0
2015/08/19/21	527368	5789
2015/08/19/22	505424	17511
2015/08/19/23	566431	16318
2015/08/20/00	619665	18433
2015/08/20/01	625311	7824
2015/08/20/02	625311	0
2015/08/20/03	614396	6687
2015/08/20/04	629351	18878
2015/08/20/05	573777	12028
2015/08/20/06	514333	11282
2015/08/20/07	622819	4799
2015/08/20/08	622819	0
2015/08/20/09	516427	13053
2015/08/20/10	551979	10898
2015/08/20/11	624192	12860
2015/08/20/12	624192	0
2015/08/20/13	624192	0
2015/08/20/14	631645	14730
2015/08/20/15	634325	13355
2015/08/20/16	627731	18080
2015/08/20/17	627731	0
2015/08/20/18	627731	0
2015/08/20/19	623894	17959
2015/08/20/20	633240	15681
2015/08/20/21	630343	17087
2015/08/20/22	628807	13655
2015/08/20/23	628807	0
2015/08/21/00	628807	0
2015/08/21/01	631030	18523
2015/08/21/02	632689	17998
2015/08/21/03	639595	19012
2015/08/21/04	623343	10116
2015/08/21/05	623343	0
2015/08/21/06	642557	7115
2015/08/21/07	633579	18521
2015/08/21/08	632499	15105
2015/08/21/09	645633	11519
2015/08/21/10	645633	0
2015/08/21/11	606531	15089
2015/08/21/12	641771	19188
2015/08/21/13	633497	18128
2015/08/21/14	623821	8471
2015/08/21/15	623821	0
2015/08/21/16	645111	16360
2015/08/21/17	618582	15422
2015/08/21/18	665320	14206
2015/08/21/19	626424	13200
2015/08/21/20	626424	0
2015/08/21/21	648179	7600
2015/08/21/22	646203	19284
2015/08/21/23	649111	14503
2015/08/22/00	621799	12059
2015/08/22/01	620963	8359
2015/08/22/02	620963	0
2015/08/22/03	624533	1942
2015/08/22/04	635361	18278
2015/08/22/05	644785	8736
2015/08/22/06	682620	11140
2015/08/22/07	682620	0
2015/08/22/08	610471	6692
2015/08/22/09	627346	17800
2015/08/22/10	600565	16087
2015/08/22/11	662245	12784
2015/08/22/12	648859	1526
2015/08/22/13	648859	0
2015/08/22/14	612045	12225
2015/08/22/15	620761	18040
2015/08/22/16	635825	19005
2015/08/22/17	627042	7275
2015/08/22/18	627042	0
2015/08/22/19	694927	17813
2015/08/22/20	629338	20587
2015/08/22/21	641129	16401
2015/08/22/22	638957	10938
2015/08/22/23	638957	0
2015/08/23/00	638957	0
2015/08/23/01	620644	19291
2015/08/23/02	650718	16149
2015/08/23/03	688666	15178
2015/08/23/04	641421	1788
2015/08/23/05	641421	0
2015/08/23/06	631904	14882
2015/08/23/07	659253	18127
2015/08/23/08	698647	11679
2015/08/23/09	698647	0
2015/08/23/10	698647	0
2015/08/23/11	646693	16066
2015/08/23/12	642013	16117
2015/08/23/13	640312	13427
2015/08/23/14	640312	0
2015/08/23/15	617427	16538
2015/08/23/16	646178	19954
2015/08/23/17	693687	12510
2015/08/23/18	654381	14346
2015/08/23/19	654381	0
2015/08/23/20	643494	13719
2015/08/23/21	647919	17204
2015/08/23/22	703125	18054
2015/08/23/23	644884	10721
2015/08/24/00	717462	5830
2015/08/24/01	717462	0
2015/08/24/02	634485	14146
2015/08/24/03	662085	17189
2015/08/24/04	635443	6187
2015/08/24/05	681900	9788
2015/08/24/06	681900	0
2015/08/24/07	681900	0
2015/08/24/08	652638	18151
2015/08/24/09	715036	11044
2015/08/24/10	647423	14832
2015/08/24/11	647423	0
2015/08/24/12	604677	2124
2015/08/24/13	603521	16624
2015/08/24/14	573451	9236
2015/08/24/15	465562	10790
2015/08/24/16	465146	3051
2015/08/24/17	465146	0
2015/08/24/18	493233	12187
2015/08/24/19	664563	9284
2015/08/24/20	614678	13439
2015/08/24/21	623314	15637
2015/08/24/22	623314	0
2015/08/24/23	623314	0
2015/08/25/00	627233	15767
2015/08/25/01	710850	15958
2015/08/25/02	649710	14692
2015/08/25/03	626536	12866
2015/08/25/04	626536	0
2015/08/25/05	647162	6593
2015/08/25/06	645556	18015
2015/08/25/07	606232	14533
2015/08/25/08	679659	16431
2015/08/25/09	679659	0
2015/08/25/10	679659	0
2015/08/25/11	608261	18692
2015/08/25/12	639735	14048
2015/08/25/13	625263	9980
2015/08/25/14	669603	1701
2015/08/25/15	646175	6293
2015/08/25/16	645146	12914
2015/08/25/17	621584	9979
2015/08/25/18	600456	7747
2015/08/25/19	617329	7569
2015/08/25/20	671544	8875
2015/08/25/21	622877	10601
2015/08/25/22	613478	8987
2015/08/25/23	650888	10508
2015/08/26/00	662245	11815
2015/08/26/01	624071	8753
2015/08/26/02	626518	8783
2015/08/26/03	642626	8878
2015/08/26/04	646794	10386
2015/08/26/05	638256	9239
2015/08/26/06	672983	6191
2015/08/26/07	610212	5826
2015/08/26/08	663531	9280
2015/08/26/09	870635	7762
2015/08/26/10	698736	9982
2015/08/26/11	692456	7221
2015/08/26/12	664106	8562
2015/08/26/13	643798	5793
2015/08/26/14	666660	9353
2015/08/26/15	649087	7151
2015/08/26/16	631522	7285
2015/08/26/17	639762	7116
2015/08/26/18	657185	6736
2015/08/26/19	629802	9539
2015/08/26/20	624198	7290
2015/08/26/21	632343	8794
2015/08/26/22	631029	7603
2015/08/26/23	615730	5967
2015/08/27/00	653854	6124
2015/08/27/01	630855	19184
2015/08/27/02	726932	21504
2015/08/27/03	614079	14011
2015/08/27/04	686916	16305
2015/08/27/05	621556	20227
2015/08/27/06	635733	13851
2015/08/27/07	628666	20177
2015/08/27/08	833685	19746
2015/08/27/09	640226	18823
2015/08/27/10	533183	15352
2015/08/27/11	515720	15305
2015/08/27/12	524661	12776
2015/08/27/13	523435	15351
2015/08/27/14	510525	13140
2015/08/27/15	572799	14768
2015/08/27/16	565577	11369
2015/08/27/17	514284	4907
2015/08/27/18	509022	5972
2015/08/27/19	519649	7827
2015/08/27/20	516120	8863
2015/08/27/21	528693	5793
2015/08/27/22	575676	8319
2015/08/27/23	521997	8587
2015/08/28/00	518717	10639
2015/08/28/01	590448	16213
2015/08/28/02	543783	15183
2015/08/28/03	510098	11819
2015/08/28/04	568269	16558
2015/08/28/05	537627	11659
2015/08/28/06	539491	8230
2015/08/28/07	544324	11670
2015/08/28/08	740998	11767
2015/08/28/09	556211	5949
2015/08/28/10	574748	6518
2015/08/28/11	568262	6921
2015/08/28/12	568046	6774
2015/08/28/13	615929	9436
2015/08/28/14	566651	6897
2015/08/28/15	734924	7631
2015/08/28/16	728779	12096
2015/08/28/17	714941	21400
2015/08/28/18	697190	19433
2015/08/28/19	705468	21824
2015/08/28/20	736957	14928
2015/08/28/21	675159	11549
2015/08/28/22	652008	20405
2015/08/28/23	660404	6360
2015/08/29/00	580138	9227
2015/08/29/01	641252	15853
2015/08/29/02	680573	9777
2015/08/29/03	648617	12643
2015/08/29/04	667320	13750
2015/08/29/05	643095	13114
2015/08/29/06	638234	8637
2015/08/29/07	625478	9515
2015/08/29/08	629910	17373
2015/08/29/09	705997	17389
2015/08/29/10	655435	17047
2015/08/29/11	638255	17713
2015/08/29/12	638425	17042
2015/08/29/13	638532	16623
2015/08/29/14	638762	14017
2015/08/29/15	674431	8443
2015/08/29/16	657277	14152
2015/08/29/17	656336	8277
2015/08/29/18	642395	12538
2015/08/29/19	640937	13648
2015/08/29/20	576474	7917
2015/08/29/21	694809	9112
2015/08/29/22	648903	8737
2015/08/29/23	655463	8483
2015/08/30/00	653858	9140
2015/08/30/01	574630	5349
2015/08/30/02	652734	17195
2015/08/30/03	632434	15698
2015/08/30/04	743522	16663
2015/08/30/05	659864	17062
2015/08/30/06	702206	18143
2015/08/30/07	649274	17441
2015/08/30/08	707586	19147
2015/08/30/09	623062	12165
2015/08/30/10	654108	10366
2015/08/30/11	641780	9304
2015/08/30/12	676136	9455
2015/08/30/13	624222	9729
2015/08/30/14	632679	13241
2015/08/30/15	632417	11785
2015/08/30/16	640220	13125
2015/08/30/17	645446	14076
2015/08/30/18	659598	12378
2015/08/30/19	704109	11662
2015/08/30/20	660253	11770
2015/08/30/21	686254	13608
2015/08/30/22	625625	19375
2015/08/30/23	698191	14025
2015/08/31/00	647416	9645
2015/08/31/01	643056	16046
2015/08/31/02	654762	13137
2015/08/31/03	653432	4941
2015/08/31/04	653556	13320
2015/08/31/05	647140	15820
2015/08/31/06	694561	13591
2015/08/31/07	645956	14376
2015/08/31/08	659798	9449
2015/08/31/09	703320	15159
2015/08/31/10	650286	10795
2015/08/31/11	668037	16367
2015/08/31/12	664189	14163
2015/08/31/13	638988	16776
2015/08/31/14	697597	18645
2015/08/31/15	571414	13827
2015/08/31/16	622493	12905
2015/08/31/17	570494	16722
2015/08/31/18	560539	4877
2015/08/31/19	535516	12264
2015/08/31/20	657562	1636
2015/08/31/21	652363	7454
2015/08/31/22	543702	6595
2015/08/31/23	540301	15259
2015/09/01/00	607824	11494
2015/09/01/01	572840	6359
2015/09/01/02	558731	11826
2015/09/01/03	561505	7619
2015/09/01/04	605246	5062
2015/09/01/05	572108	9557
2015/09/01/06	652967	18019
2015/09/01/07	592583	14523
2015/09/01/08	609645	6520
2015/09/01/09	644188	7124
2015/09/01/10	634260	15899
2015/09/01/11	641892	16584
2015/09/01/12	692315	10635
2015/09/01/13	639640	5386
2015/09/01/14	643422	7173
2015/09/01/15	638507	7979
2015/09/01/16	691353	16545
2015/09/01/17	615981	13194
2015/09/01/18	685585	17423
2015/09/01/19	685585	0
2015/09/01/20	654432	1475
2015/09/01/21	651199	7852
2015/09/01/22	645624	19727
2015/09/01/23	657147	13316
2015/09/02/00	649979	10762
2015/09/02/01	645431	10015
2015/09/02/02	645954	10199
2015/09/02/03	670495	7796
2015/09/02/04	654619	13190
2015/09/02/05	706228	13453
2015/09/02/06	657803	8382
2015/09/02/07	649253	11515
2015/09/02/08	658565	8505
2015/09/02/09	699869	6216
2015/09/02/10	640865	16954
2015/09/02/11	714791	13933
2015/09/02/12	654898	9809
2015/09/02/13	650266	6480
2015/09/02/14	667583	12715
2015/09/02/15	700697	17431
2015/09/02/16	648059	11302
2015/09/02/17	708039	8233
2015/09/02/18	646470	5664
2015/09/02/19	661510	5700
2015/09/02/20	647857	13519
2015/09/02/21	719357	19612
2015/09/02/22	650096	13246
2015/09/02/23	655212	15994
2015/09/03/00	633853	5658
2015/09/03/01	674205	6494
2015/09/03/02	659595	15377
2015/09/03/03	697713	16181
2015/09/03/04	627803	11541
2015/09/03/05	639616	12025
2015/09/03/06	660495	5884
2015/09/03/07	677133	8273
2015/09/03/08	637661	12922
2015/09/03/09	628295	8427
2015/09/03/10	643194	1970
2015/09/03/11	641476	6341
2015/09/03/12	633259	12628
2015/09/03/13	631144	14069
2015/09/03/14	622209	8418
2015/09/03/15	638383	5552
2015/09/03/16	629198	6707
2015/09/03/17	680336	18062
2015/09/03/18	607140	14215
2015/09/03/19	618632	13528
2015/09/03/20	627862	12685
2015/09/03/21	664594	5331
2015/09/03/22	626134	7490
2015/09/03/23	625213	17396
2015/09/04/00	630147	6727
2015/09/04/01	598570	9392
2015/09/04/02	522288	5813
2015/09/04/03	521884	4451
2015/09/04/04	529298	5800
2015/09/04/05	580922	15043
2015/09/04/06	522919	10578
2015/09/04/07	526806	12550
2015/09/04/08	531526	6919
2015/09/04/09	526786	5424
2015/09/04/10	534342	14165
2015/09/04/11	528192	6791
2015/09/04/12	573664	6099
2015/09/04/13	518168	6851
2015/09/04/14	527846	6515
2015/09/04/15	636095	12635
2015/09/04/16	679025	13574
2015/09/04/17	629593	16312
2015/09/04/18	616562	11295
2015/09/04/19	611869	6690
2015/09/04/20	682438	9147
2015/09/04/21	619585	18235
2015/09/04/22	625130	17161
2015/09/04/23	664166	7494
2015/09/05/00	625452	9096
2015/09/05/01	625452	0
2015/09/05/02	617836	7920
2015/09/05/03	682335	13972
2015/09/05/04	616080	15529
2015/09/05/05	625327	11919
2015/09/05/06	621490	9717
2015/09/05/07	654699	4064
2015/09/05/08	621758	16733
2015/09/05/09	625971	12947
2015/09/05/10	626159	16002
2015/09/05/11	623855	2983
2015/09/05/12	623035	8102
2015/09/05/13	609167	12621
2015/09/05/14	634063	17695
2015/09/05/15	613716	13232
2015/09/05/16	693891	12200
2015/09/05/17	626942	2155
2015/09/05/18	629508	12303
2015/09/05/19	619678	17657
2015/09/05/20	619489	11150
2015/09/05/21	627255	7123
2015/09/05/22	641100	10930
2015/09/05/23	641100	0
2015/09/06/00	630739	18160
2015/09/06/01	629029	8309
2015/09/06/02	613061	16732
2015/09/06/03	678308	7726
2015/09/06/04	678308	0
2015/09/06/05	624621	9320
2015/09/06/06	618389	16212
2015/09/06/07	617480	13369
2015/09/06/08	679295	9455
2015/09/06/09	679295	0
2015/09/06/10	628681	8212
2015/09/06/11	618577	14767
2015/09/06/12	637790	11756
2015/09/06/13	675009	8862
2015/09/06/14	637698	7368
2015/09/06/15	622605	12064
2015/09/06/16	634773	16632
2015/09/06/17	628230	13607
2015/09/06/18	620698	7224
2015/09/06/19	682682	6601
2015/09/06/20	579630	8176
2015/09/06/21	657802	11445
2015/09/06/22	580378	15032
2015/09/06/23	628515	16000
2015/09/07/00	592238	9506
2015/09/07/01	608031	12696
2015/09/07/02	577632	5834
2015/09/07/03	600182	5057
2015/09/07/04	596851	13036
2015/09/07/05	564933	16255
2015/09/07/06	581517	15249
2015/09/07/07	600025	9862
2015/09/07/08	577960	5949
2015/09/07/09	599182	7220
2015/09/07/10	594377	9144
2015/09/07/11	598507	9584
2015/09/07/12	606827	8844
2015/09/07/13	594228	10117
2015/09/07/14	621264	6429
2015/09/07/15	610836	21245
2015/09/07/16	679211	5685
2015/09/07/17	605483	6280
2015/09/07/18	654604	13983
2015/09/07/19	599747	15564
2015/09/07/20	653594	19635
2015/09/07/21	667788	18195
2015/09/07/22	673521	13538
2015/09/07/23	668997	14890
2015/09/08/00	713304	6264
2015/09/08/01	713304	0
2015/09/08/02	654538	16147
2015/09/08/03	714544	14289
2015/09/08/04	650212	10363
2015/09/08/05	649765	16599
2015/09/08/06	649765	0
2015/09/08/07	649765	0
2015/09/08/08	665808	13431
2015/09/08/09	723036	19353
2015/09/08/10	667104	12979
2015/09/08/11	664536	6755
2015/09/08/12	677393	7677
2015/09/08/13	657844	18651
2015/09/08/14	657936	15123
2015/09/08/15	718786	14393
2015/09/08/16	644791	16870
2015/09/08/17	660644	1616
2015/09/08/18	652288	13165
2015/09/08/19	648083	17988
2015/09/08/20	655827	15412
2015/09/08/21	666649	6057
2015/09/08/22	580696	7180
2015/09/08/23	574825	5369
2015/09/09/00	652125	7197
2015/09/09/01	685077	17254
2015/09/09/02	728321	2197
2015/09/09/03	659026	13373
2015/09/09/04	643615	2402
2015/09/09/05	660409	6396
2015/09/09/06	670660	9796
2015/09/09/07	637875	16852
2015/09/09/08	652953	9914
2015/09/09/09	649910	2671
2015/09/09/10	649910	0
2015/09/09/11	643505	14641
2015/09/09/12	647175	17507
2015/09/09/13	685744	14739
2015/09/09/14	587329	5543
2015/09/09/15	653690	9320
2015/09/09/16	652891	16341
2015/09/09/17	592313	11540
2015/09/09/18	661831	11871
2015/09/09/19	661831	0
2015/09/09/20	648558	5327
2015/09/09/21	644490	16345
2015/09/09/22	652553	18524
2015/09/09/23	668566	9398
2015/09/10/00	689149	11328
2015/09/10/01	663286	6540
2015/09/10/02	659161	15005
2015/09/10/03	652549	21672
2015/09/10/04	662149	13661
2015/09/10/05	658874	8417
2015/09/10/06	685797	4767
2015/09/10/07	661231	9285
2015/09/10/08	660624	14073
2015/09/10/09	649231	17219
2015/09/10/10	675584	7609
2015/09/10/11	665676	17501
2015/09/10/12	704534	10973
2015/09/10/13	672288	16775
2015/09/10/14	662534	6097
2015/09/10/15	651586	14137
2015/09/10/16	676145	9812
2015/09/10/17	643304	10994
2015/09/10/18	705413	13483
2015/09/10/19	659633	11164
2015/09/10/20	658274	12650
2015/09/10/21	647484	9126
2015/09/10/22	698430	12225
2015/09/10/23	665046	10011
2015/09/11/00	542849	14342
2015/09/11/01	664253	8904
2015/09/11/02	649214	12669
2015/09/11/03	633360	11251
2015/09/11/04	701070	8790
2015/09/11/05	701070	0
2015/09/11/06	633488	6123
2015/09/11/07	659403	14231
2015/09/11/08	651866	9408
2015/09/11/09	706823	5796
2015/09/11/10	706823	0
2015/09/11/11	644704	17080
2015/09/11/12	689782	12737
2015/09/11/13	645562	14283
2015/09/11/14	645562	0
2015/09/11/15	633297	4600
2015/09/11/16	610090	15871
2015/09/11/17	682192	11833
2015/09/11/18	609885	13254
2015/09/11/19	635351	13049
2015/09/11/20	620918	11588
2015/09/11/21	688231	14694
2015/09/11/22	648022	21562
2015/09/11/23	694800	14045
2015/09/12/00	651257	6776
2015/09/12/01	645064	12787
2015/09/12/02	644930	13712
2015/09/12/03	692043	15621
2015/09/12/04	641345	9058
2015/09/12/05	650830	8929
2015/09/12/06	653622	7874
2015/09/12/07	683964	13012
2015/09/12/08	656279	13236
2015/09/12/09	693886	15721
2015/09/12/10	639889	13151
2015/09/12/11	646563	8608
2015/09/12/12	655839	7123
2015/09/12/13	700733	15059
2015/09/12/14	648191	14101
2015/09/12/15	638995	13003
2015/09/12/16	635043	7079
2015/09/12/17	707586	40836
2015/09/12/18	656834	18540
2015/09/12/19	716967	14511
2015/09/12/20	642707	11199
2015/09/12/21	658626	20658
2015/09/12/22	652695	14613
2015/09/12/23	667079	6671
2015/09/13/00	615955	6241
2015/09/13/01	663249	16445
2015/09/13/02	618294	9201
2015/09/13/03	621113	15481
2015/09/13/04	630468	7649
2015/09/13/05	630468	0
2015/09/13/06	680903	13580
2015/09/13/07	636306	15782
2015/09/13/08	631393	10319
2015/09/13/09	640726	7061
2015/09/13/10	640726	0
2015/09/13/11	693477	13060
2015/09/13/12	640657	10637
2015/09/13/13	659126	17056
2015/09/13/14	649739	5311
2015/09/13/15	665231	10742
2015/09/13/16	653612	19419
2015/09/13/17	713351	17026
2015/09/13/18	657056	17764
2015/09/13/19	646924	5301
2015/09/13/20	646924	0
2015/09/13/21	654940	12519
2015/09/13/22	671601	16779
2015/09/13/23	651734	11653
2015/09/14/00	553332	12305
2015/09/14/01	571535	5886
2015/09/14/02	571477	5359
2015/09/14/03	575405	11698
2015/09/14/04	688550	15936
2015/09/14/05	597645	10956
2015/09/14/06	632542	9059
2015/09/14/07	632542	0
2015/09/14/08	571437	6856
2015/09/14/09	574109	14937
2015/09/14/10	581847	12786
2015/09/14/11	563159	4004
2015/09/14/12	559159	7634
2015/09/14/13	704456	7009
2015/09/14/14	636740	22365
2015/09/14/15	705580	12702
2015/09/14/16	658055	14773
2015/09/14/17	653104	9667
2015/09/14/18	653436	11248
2015/09/14/19	683106	13139
2015/09/14/20	653230	21331
2015/09/14/21	633352	16456
2015/09/14/22	642150	10014
2015/09/14/23	650865	10882
2015/09/15/00	653417	7156
2015/09/15/01	681486	4171
2015/09/15/02	645916	10305
2015/09/15/03	622741	11301
2015/09/15/04	588730	14716
2015/09/15/05	579242	17299
2015/09/15/06	601022	10377
2015/09/15/07	592069	5778
2015/09/15/08	579966	13800
2015/09/15/09	580230	16586
2015/09/15/10	579471	10157
2015/09/15/11	654502	5881
2015/09/15/12	654502	0
2015/09/15/13	584407	9035
2015/09/15/14	590747	9652
2015/09/15/15	568167	4640
2015/09/15/16	651499	14515
2015/09/15/17	651499	0
2015/09/15/18	577459	9032
2015/09/15/19	593414	16375
2015/09/15/20	577924	12230
2015/09/15/21	651782	10483
2015/09/15/22	672045	13219
2015/09/15/23	661287	4966
2015/09/16/00	679969	6895
2015/09/16/01	667435	10469
2015/09/16/02	675187	17544
2015/09/16/03	722043	15169
2015/09/16/04	659284	6344
2015/09/16/05	688737	9740
2015/09/16/06	689113	5458
2015/09/16/07	670861	8876
2015/09/16/08	675334	14740
2015/09/16/09	708514	10501
2015/09/16/10	679746	9491
2015/09/16/11	666985	6062
2015/09/16/12	656454	6022
2015/09/16/13	666318	13621
2015/09/16/14	655686	14901
2015/09/16/15	674546	16183
2015/09/16/16	665551	12142
2015/09/16/17	665551	0
2015/09/16/18	660644	17418
2015/09/16/19	661529	17420
2015/09/16/20	660582	12682
2015/09/16/21	700699	11932
2015/09/16/22	660085	10824
2015/09/16/23	657894	7028
2015/09/17/00	662364	7300
2015/09/17/01	643434	11981
2015/09/17/02	661094	13156
2015/09/17/03	706049	19103
2015/09/17/04	661476	6127
2015/09/17/05	661830	11101
2015/09/17/06	660953	11207
2015/09/17/07	699731	6872
2015/09/17/08	661436	14211
2015/09/17/09	639654	7074
2015/09/17/10	662129	12449
2015/09/17/11	655635	14988
2015/09/17/12	647311	6750
2015/09/17/13	694745	13912
2015/09/17/14	654247	14670
2015/09/17/15	650897	8265
2015/09/17/16	659601	6108
2015/09/17/17	659601	0
2015/09/17/18	689112	16387
2015/09/17/19	643695	17729
2015/09/17/20	718338	10822
2015/09/17/21	653326	18603
2015/09/17/22	633505	12113
2015/09/17/23	633505	0
2015/09/18/00	630438	14043
2015/09/18/01	703159	17740
2015/09/18/02	659376	4404
2015/09/18/03	677494	10948
2015/09/18/04	708139	15963
2015/09/18/05	634893	8845
2015/09/18/06	650411	8506
2015/09/18/07	753441	22376
2015/09/18/08	782023	13961
2015/09/18/09	745929	10443
2015/09/18/10	746657	15444
2015/09/18/11	739293	7967
2015/09/18/12	757775	20497
2015/09/18/13	749528	15688
2015/09/18/14	793561	12907
2015/09/18/15	793561	0
2015/09/18/16	793561	0
2015/09/18/17	800798	19370
2015/09/18/18	766405	16123
2015/09/18/19	761642	18280
2015/09/18/20	747569	13792
2015/09/18/21	747569	0
2015/09/18/22	747569	0
2015/09/18/23	763151	16963
2015/09/19/00	755127	18834
2015/09/19/01	752221	16685
2015/09/19/02	766441	6298
2015/09/19/03	805509	11166
2015/09/19/04	805509	0
2015/09/19/05	739848	17517
2015/09/19/06	767886	16468
2015/09/19/07	758486	4325
2015/09/19/08	759212	7560
2015/09/19/09	759212	0
2015/09/19/10	759063	8011
2015/09/19/11	749178	22860
2015/09/19/12	805033	16072
2015/09/19/13	745100	10291
2015/09/19/14	745100	0
2015/09/19/15	804337	15102
2015/09/19/16	744330	18804
2015/09/19/17	785131	10332
2015/09/19/18	772267	12053
2015/09/19/19	770625	7496
2015/09/19/20	770625	0
2015/09/19/21	652620	14426
2015/09/19/22	766195	18812
2015/09/19/23	770565	13901
2015/09/20/00	659385	8986
2015/09/20/01	734439	12025
2015/09/20/02	734439	0
2015/09/20/03	761807	1978
2015/09/20/04	743311	17080
2015/09/20/05	768784	14357
2015/09/20/06	790521	14719
2015/09/20/07	790521	0
2015/09/20/08	790521	0
2015/09/20/09	800196	13784
2015/09/20/10	863079	18920
2015/09/20/11	727096	14444
2015/09/20/12	798982	7848
2015/09/20/13	798982	0
2015/09/20/14	609771	19148
2015/09/20/15	936478	58654
2015/09/20/16	762204	21993
2015/09/20/17	756667	10858
2015/09/20/18	756667	0
2015/09/20/19	753504	15443
2015/09/20/20	665493	14289
2015/09/20/21	684848	16240
2015/09/20/22	659923	10822
2015/09/20/23	684049	9679
2015/09/21/00	665150	4320
2015/09/21/01	665150	0
2015/09/21/02	638675	9366
2015/09/21/03	652899	12285
2015/09/21/04	692679	14834
2015/09/21/05	684657	16905
2015/09/21/06	684657	0
2015/09/21/07	684657	0
2015/09/21/08	536552	4772
2015/09/21/09	597361	14922
2015/09/21/10	538842	12729
2015/09/21/11	538842	0
2015/09/21/12	538842	0
2015/09/21/13	530982	13850
2015/09/21/14	545970	15901
2015/09/21/15	536880	12280
2015/09/21/16	537460	2063
2015/09/21/17	537460	0
2015/09/21/18	536671	15028
2015/09/21/19	533803	13834
2015/09/21/20	604407	6904
2015/09/21/21	537487	15112
2015/09/21/22	531397	10287
2015/09/21/23	531397	0
2015/09/22/00	531397	0
2015/09/22/01	539261	15191
2015/09/22/02	536093	12675
2015/09/22/03	530351	12516
2015/09/22/04	528837	12216
2015/09/22/05	534689	6475
2015/09/22/06	534689	0
2015/09/22/07	543051	15050
2015/09/22/08	535811	13667
2015/09/22/09	600272	4615
2015/09/22/10	543917	7795
2015/09/22/11	543917	0
2015/09/22/12	533441	16767
2015/09/22/13	588742	12016
2015/09/22/14	537266	10241
2015/09/22/15	540912	12586
2015/09/22/16	540912	0
2015/09/22/17	532034	12593
2015/09/22/18	542789	16494
2015/09/22/19	543212	14081
2015/09/22/20	561845	8653
2015/09/22/21	542314	9217
2015/09/22/22	542314	0
2015/09/22/23	592214	13159
2015/09/23/00	549644	14742
2015/09/23/01	540801	9704
2015/09/23/02	598111	15670
2015/09/23/03	598111	0
2015/09/23/04	598111	0
2015/09/23/05	544364	9290
2015/09/23/06	532604	11597
2015/09/23/07	606447	13914
2015/09/23/08	532182	10162
2015/09/23/09	532182	0
2015/09/23/10	544564	19376
2015/09/23/11	542008	14868
2015/09/23/12	543506	5228
2015/09/23/13	488389	5511
2015/09/23/14	488389	0
2015/09/23/15	489950	11389
2015/09/23/16	486550	11264
2015/09/23/17	566687	11647
2015/09/23/18	545279	9801
2015/09/23/19	545279	0
2015/09/23/20	545279	0
2015/09/23/21	539188	13246
2015/09/23/22	610173	15628
2015/09/23/23	549412	13096
2015/09/24/00	540799	6498
2015/09/24/01	548056	8501
2015/09/24/02	548056	0
2015/09/24/03	564649	9045
2015/09/24/04	539499	16541
2015/09/24/05	554820	16599
2015/09/24/06	616679	14247
2015/09/24/07	547392	7736
2015/09/24/08	547392	0
2015/09/24/09	545078	9928
2015/09/24/10	633345	17946
2015/09/24/11	551427	2562
2015/09/24/12	555281	8760
2015/09/24/13	555281	0
2015/09/24/14	546072	14900
2015/09/24/15	565926	16049
2015/09/24/16	539144	9628
2015/09/24/17	540412	8646
2015/09/24/18	540412	0
2015/09/24/19	544986	6944
2015/09/24/20	598661	11831
2015/09/24/21	542126	15427
2015/09/24/22	547790	9134
2015/09/24/23	546030	7256
2015/09/25/00	546030	0
2015/09/25/01	546030	0
2015/09/25/02	550377	3596
2015/09/25/03	549069	13711
2015/09/25/04	556632	13692
2015/09/25/05	552450	2999
2015/09/25/06	552450	0
2015/09/25/07	550455	6585
2015/09/25/08	541953	14600
2015/09/25/09	618516	8085
2015/09/25/10	541921	12443
2015/09/25/11	541921	0
2015/09/25/12	541921	0
2015/09/25/13	543600	4960
2015/09/25/14	706941	13779
2015/09/25/15	612743	7895
2015/09/25/16	612743	0
2015/09/25/17	612743	0
2015/09/25/18	563561	14081
2015/09/25/19	556281	15722
2015/09/25/20	543939	12591
2015/09/25/21	544675	7808
2015/09/25/22	544675	0
2015/09/25/23	539924	7364
2015/09/26/00	741625	38664
2015/09/26/01	648990	12104
2015/09/26/02	667415	17514
2015/09/26/03	622065	9154
2015/09/26/04	622065	0
2015/09/26/05	652966	10039
2015/09/26/06	629570	11873
2015/09/26/07	652765	12355
2015/09/26/08	628133	14203
2015/09/26/09	628133	0
2015/09/26/10	638659	21345
2015/09/26/11	696117	12017
2015/09/26/12	625248	9603
2015/09/26/13	640032	9847
2015/09/26/14	640032	0
2015/09/26/15	649540	18057
2015/09/26/16	626721	17024
2015/09/26/17	621481	11866
2015/09/26/18	642814	12278
2015/09/26/19	642814	0
2015/09/26/20	609333	7967
2015/09/26/21	660179	22588
2015/09/26/22	691745	11974
2015/09/26/23	609784	18162
2015/09/27/00	571607	5710
2015/09/27/01	606929	9393
2015/09/27/02	606929	0
2015/09/27/03	577125	15314
2015/09/27/04	594125	17780
2015/09/27/05	572446	10825
2015/09/27/06	645260	10128
2015/09/27/07	557576	6890
2015/09/27/08	557576	0
2015/09/27/09	576155	10901
2015/09/27/10	567925	12175
2015/09/27/11	556755	9545
2015/09/27/12	572947	13527
2015/09/27/13	572947	0
2015/09/27/14	572661	18137
2015/09/27/15	554499	15378
2015/09/27/16	584908	12529
2015/09/27/17	565629	9061
2015/09/27/18	565629	0
2015/09/27/19	625837	18439
2015/09/27/20	560863	18257
2015/09/27/21	628875	12354
2015/09/27/22	573217	13836
2015/09/27/23	566817	6668
2015/09/28/00	566817	0
2015/09/28/01	566817	0
2015/09/28/02	570316	13772
2015/09/28/03	565980	15920
2015/09/28/04	570396	14666
2015/09/28/05	552708	4789
2015/09/28/06	550904	7415
2015/09/28/07	550904	0
2015/09/28/08	564682	12707
2015/09/28/09	558948	15226
2015/09/28/10	624724	7693
2015/09/28/11	571036	16160
2015/09/28/12	571036	0
2015/09/28/13	571036	0
2015/09/28/14	579117	15473
2015/09/28/15	550877	16831
2015/09/28/16	568120	12523
2015/09/28/17	571041	10569
2015/09/28/18	571041	0
2015/09/28/19	571041	0
2015/09/28/20	561115	15029
2015/09/28/21	622424	13671
2015/09/28/22	560017	11761
2015/09/28/23	557514	11222
2015/09/29/00	606937	9399
2015/09/29/01	606937	0
2015/09/29/02	583320	13067
2015/09/29/03	563775	17923
2015/09/29/04	561064	12004
2015/09/29/05	565809	12353
2015/09/29/06	564988	14563
2015/09/29/07	564988	0
2015/09/29/08	564988	0
2015/09/29/09	570666	16207
2015/09/29/10	598060	10775
2015/09/29/11	565650	10055
2015/09/29/12	565650	0
2015/09/29/13	561902	5886
2015/09/29/14	690297	19759
2015/09/29/15	677500	12181
2015/09/29/16	658922	16579
2015/09/29/17	658922	0
2015/09/29/18	658922	0
2015/09/29/19	686467	16699
2015/09/29/20	661117	17187
2015/09/29/21	670120	15169
2015/09/29/22	727487	25731
2015/09/29/23	673625	18894
2015/09/30/00	673625	0
2015/09/30/01	673625	0
2015/09/30/02	667951	20522
2015/09/30/03	748863	10426
2015/09/30/04	679695	13571
2015/09/30/05	674131	10729
2015/09/30/06	674131	0
2015/09/30/07	674131	0
2015/09/30/08	680396	15990
2015/09/30/09	679819	9367
2015/09/30/10	698927	13247
2015/09/30/11	698927	0
2015/09/30/12	698927	0
2015/09/30/13	732384	20094
2015/09/30/14	690770	15084
2015/09/30/15	624264	11782
2015/09/30/16	529998	2773
2015/09/30/17	529998	0
2015/09/30/18	492438	10653
2015/09/30/19	491618	13942
2015/09/30/20	510620	14841
2015/09/30/21	581328	4053
2015/09/30/22	528431	12887
2015/09/30/23	525958	3572
2015/10/01/00	525958	0
2015/10/01/01	569344	11451
2015/10/01/02	539011	12326
2015/10/01/03	526005	8957
2015/10/01/04	519548	13268
2015/10/01/05	538769	8205
2015/10/01/06	538769	0
2015/10/01/07	538769	0
2015/10/01/08	500947	10942
2015/10/01/09	527642	5635
2015/10/01/10	548457	8075
2015/10/01/11	548457	0
2015/10/01/12	565504	8488
2015/10/01/13	512043	13348
2015/10/01/14	495577	3167
2015/10/01/15	578686	9963
2015/10/01/16	578686	0
2015/10/01/17	512645	5334
2015/10/01/18	531016	15236
2015/10/01/19	572948	11147
2015/10/01/20	522100	4571
2015/10/01/21	532660	9844
2015/10/01/22	532660	0
2015/10/01/23	532660	0
2015/10/02/00	529729	9333
2015/10/02/01	521972	11536
2015/10/02/02	509251	11019
2015/10/02/03	513398	4721
2015/10/02/04	513398	0
2015/10/02/05	513398	0
2015/10/02/06	514186	8881
2015/10/02/07	563915	14269
2015/10/02/08	503078	6386
2015/10/02/09	563329	9840
2015/10/02/10	563329	0
2015/10/02/11	580023	7323
2015/10/02/12	530289	10816
2015/10/02/13	530003	11085
2015/10/02/14	523690	9372
2015/10/02/15	523690	0
2015/10/02/16	523690	0
2015/10/02/17	540403	13971
2015/10/02/18	502960	13620
2015/10/02/19	501812	8934
2015/10/02/20	524251	8542
2015/10/02/21	574326	2264
2015/10/02/22	547536	7201
2015/10/02/23	542145	10118
2015/10/03/00	568908	10466
2015/10/03/01	533021	14352
2015/10/03/02	528759	4868
2015/10/03/03	523000	6874
2015/10/03/04	512988	5850
2015/10/03/05	512988	0
2015/10/03/06	511637	12279
2015/10/03/07	528599	11169
2015/10/03/08	537939	9908
2015/10/03/09	537484	2511
2015/10/03/10	545772	7480
2015/10/03/11	511923	16008
2015/10/03/12	535279	10536
2015/10/03/13	533363	12429
2015/10/03/14	567113	2306
2015/10/03/15	524572	5340
2015/10/03/16	525458	11610
2015/10/03/17	507088	13455
2015/10/03/18	509429	5904
2015/10/03/19	540452	10039
2015/10/03/20	520652	6427
2015/10/03/21	524407	6906
2015/10/03/22	619999	12985
2015/10/03/23	507290	10333
2015/10/04/00	508472	10305
2015/10/04/01	636634	15518
2015/10/04/02	692240	13524
2015/10/04/03	695258	7902
2015/10/04/04	658995	9331
2015/10/04/05	668168	16351
2015/10/04/06	668449	14410
2015/10/04/07	683796	11658
2015/10/04/08	666787	2978
2015/10/04/09	680925	7412
2015/10/04/10	708190	15959
2015/10/04/11	675404	15548
2015/10/04/12	658908	19519
2015/10/04/13	690469	4073
2015/10/04/14	740612	7594
2015/10/04/15	671402	14251
2015/10/04/16	735982	20721
2015/10/04/17	687394	16505
2015/10/04/18	682471	14754
2015/10/04/19	678196	2694
2015/10/04/20	675158	8246
2015/10/04/21	660368	13533
2015/10/04/22	749738	18609
2015/10/04/23	678060	17555
2015/10/05/00	685243	12638
2015/10/05/01	696047	12793
2015/10/05/02	669129	8419
2015/10/05/03	672850	7364
2015/10/05/04	676830	19557
2015/10/05/05	714649	17127
2015/10/05/06	685813	12307
2015/10/05/07	715826	13072
2015/10/05/08	684296	7268
2015/10/05/09	686440	7773
2015/10/05/10	677116	15883
2015/10/05/11	563210	6310
2015/10/05/12	555736	10070
2015/10/05/13	555736	0
2015/10/05/14	555736	0
2015/10/05/15	491160	12390
2015/10/05/16	562081	9294
2015/10/05/17	508771	10539
2015/10/05/18	494098	5364
2015/10/05/19	549485	7502
2015/10/05/20	549485	0
2015/10/05/21	520452	9959
2015/10/05/22	553122	15721
2015/10/05/23	703983	22011
2015/10/06/00	695620	13403
2015/10/06/01	683946	7696
2015/10/06/02	683946	0
2015/10/06/03	683946	0
2015/10/06/04	665101	11842
2015/10/06/05	682359	16652
2015/10/06/06	689469	11347
2015/10/06/07	747782	12883
2015/10/06/08	663975	6960
2015/10/06/09	663975	0
2015/10/06/10	689471	20054
2015/10/06/11	698590	18657
2015/10/06/12	716292	10525
2015/10/06/13	716292	0
2015/10/06/14	716292	0
2015/10/06/15	696453	14512
2015/10/06/16	737758	14105
2015/10/06/17	679772	13337
2015/10/06/18	693575	10307
2015/10/06/19	692234	7832
2015/10/06/20	692234	0
2015/10/06/21	662215	4959
2015/10/06/22	686258	18100
2015/10/06/23	721319	16039
2015/10/07/00	679621	10493
2015/10/07/01	582914	9604
2015/10/07/02	582914	0
2015/10/07/03	582914	0
2015/10/07/04	705978	10209
2015/10/07/05	672770	17391
2015/10/07/06	689193	8296
2015/10/07/07	690723	8330
2015/10/07/08	690723	0
2015/10/07/09	727782	8465
2015/10/07/10	665903	16364
2015/10/07/11	743268	13535
2015/10/07/12	693609	11854
2015/10/07/13	693609	0
2015/10/07/14	693609	0
2015/10/07/15	672272	16080
2015/10/07/16	676258	14918
2015/10/07/17	704009	13643
2015/10/07/18	676589	15471
2015/10/07/19	676589	0
2015/10/07/20	676589	0
2015/10/07/21	714243	18256
2015/10/07/22	674044	19434
2015/10/07/23	683110	20582
2015/10/08/00	699550	11198
2015/10/08/01	681701	16562
2015/10/08/02	681701	0
2015/10/08/03	681701	0
2015/10/08/04	700614	19220
2015/10/08/05	638016	14868
2015/10/08/06	687081	13930
2015/10/08/07	699127	8568
2015/10/08/08	699127	0
2015/10/08/09	699127	0
2015/10/08/10	573599	15104
2015/10/08/11	549876	9501
2015/10/08/12	596483	10294
2015/10/08/13	596483	0
2015/10/08/14	596483	0
2015/10/08/15	643243	18909
2015/10/08/16	688923	7576
2015/10/08/17	696681	6168
2015/10/08/18	727230	9666
2015/10/08/19	669730	7370
2015/10/08/20	669730	0
2015/10/08/21	661888	6650
2015/10/08/22	690939	17393
2015/10/08/23	683554	11556
2015/10/09/00	689749	11946
2015/10/09/01	748689	4376
2015/10/09/02	748689	0
2015/10/09/03	674883	10063
2015/10/09/04	691063	15888
2015/10/09/05	703500	13026
2015/10/09/06	742900	19538
2015/10/09/07	654692	11811
2015/10/09/08	654692	0
2015/10/09/09	692542	8109
2015/10/09/10	680909	13872
2015/10/09/11	662013	8869
2015/10/09/12	688507	11461
2015/10/09/13	688507	0
2015/10/09/14	687791	6413
2015/10/09/15	683570	17872
2015/10/09/16	707194	4605
2015/10/09/17	675403	13336
2015/10/09/18	675403	0
2015/10/09/19	675403	0
2015/10/09/20	660675	16710
2015/10/09/21	691981	16641
2015/10/09/22	767387	12944
2015/10/09/23	774034	11438
2015/10/10/00	729664	9972
2015/10/10/01	729664	0
2015/10/10/02	710686	11390
2015/10/10/03	807307	20816
2015/10/10/04	703144	9117
2015/10/10/05	697386	13716
2015/10/10/06	742305	7577
2015/10/10/07	742305	0
2015/10/10/08	742305	0
2015/10/10/09	694113	16416
2015/10/10/10	683924	18672
2015/10/10/11	694764	12222
2015/10/10/12	694764	0
2015/10/10/13	694764	0
2015/10/10/14	688345	21613
2015/10/10/15	687240	16547
2015/10/10/16	736802	15048
2015/10/10/17	736802	0
2015/10/10/18	736802	0
2015/10/10/19	691810	13827
2015/10/10/20	703078	18320
2015/10/10/21	694490	13856
2015/10/10/22	690154	11162
2015/10/10/23	671027	12255
2015/10/11/00	671027	0
2015/10/11/01	671027	0
2015/10/11/02	723235	17065
2015/10/11/03	694549	13773
2015/10/11/04	754535	5630
2015/10/11/05	692206	6589
2015/10/11/06	692206	0
2015/10/11/07	707513	8077
2015/10/11/08	695980	16886
2015/10/11/09	732405	11068
2015/10/11/10	694052	10114
2015/10/11/11	694052	0
2015/10/11/12	704113	10629
2015/10/11/13	744997	17860
2015/10/11/14	655910	12840
2015/10/11/15	628776	20758
2015/10/11/16	628776	0
2015/10/11/17	628776	0
2015/10/11/18	662295	6883
2015/10/11/19	798043	22208
2015/10/11/20	733448	14458
2015/10/11/21	711376	17561
2015/10/11/22	688554	14210
2015/10/11/23	688554	0
2015/10/12/00	688554	0
2015/10/12/01	744841	13486
2015/10/12/02	742774	12573
2015/10/12/03	742629	9887
2015/10/12/04	753394	7767
2015/10/12/05	725218	14490
2015/10/12/06	725218	0
2015/10/12/07	725218	0
2015/10/12/08	729597	16635
2015/10/12/09	724689	4678
2015/10/12/10	759429	9487
2015/10/12/11	739289	6724
2015/10/12/12	739289	0
2015/10/12/13	731705	18033
2015/10/12/14	721014	21287
2015/10/12/15	720791	16727
2015/10/12/16	727595	4550
2015/10/12/17	727595	0
2015/10/12/18	727595	0
2015/10/12/19	787113	19898
2015/10/12/20	730391	16825
2015/10/12/21	764022	15626
2015/10/12/22	727724	23012
2015/10/12/23	732403	7759
2015/10/13/00	695446	8330
2015/10/13/01	695446	0
2015/10/13/02	771715	14446
2015/10/13/03	719711	17314
2015/10/13/04	769833	13164
2015/10/13/05	717471	11631
2015/10/13/06	704506	11032
2015/10/13/07	704506	0
2015/10/13/08	704506	0
2015/10/13/09	701671	9926
2015/10/13/10	701866	19741
2015/10/13/11	731493	9342
2015/10/13/12	782105	7348
2015/10/13/13	782105	0
2015/10/13/14	715048	12190
2015/10/13/15	716868	16950
2015/10/13/16	771447	10599
2015/10/13/17	700642	18022
2015/10/13/18	714386	17613
2015/10/13/19	714386	0
2015/10/13/20	714386	0
2015/10/13/21	767552	22642
2015/10/13/22	716099	18382
2015/10/13/23	703390	16577
2015/10/14/00	794919	9855
2015/10/14/01	730704	7594
2015/10/14/02	730704	0
2015/10/14/03	718331	7398
2015/10/14/04	759814	18876
2015/10/14/05	712893	11976
2015/10/14/06	697299	12738
2015/10/14/07	754798	5731
2015/10/14/08	754798	0
2015/10/14/09	726692	17768
2015/10/14/10	698789	14244
2015/10/14/11	721922	10187
2015/10/14/12	733431	8693
2015/10/14/13	733431	0
2015/10/14/14	723133	16753
2015/10/14/15	783345	19116
2015/10/14/16	694798	16555
2015/10/14/17	775768	11636
2015/10/14/18	775768	0
2015/10/14/19	775768	0
2015/10/14/20	711958	17610
2015/10/14/21	720125	13748
2015/10/14/22	692466	15776
2015/10/14/23	764439	14889
2015/10/15/00	696837	14481
2015/10/15/01	696837	0
2015/10/15/02	696837	0
2015/10/15/03	772768	13307
2015/10/15/04	724899	16586
2015/10/15/05	725511	13601
2015/10/15/06	699020	16688
2015/10/15/07	699020	0
2015/10/15/08	699020	0
2015/10/15/09	692444	19442
2015/10/15/10	678860	17048
2015/10/15/11	746776	9060
2015/10/15/12	733663	9286
2015/10/15/13	733663	0
2015/10/15/14	739115	18651
2015/10/15/15	730924	20938
2015/10/15/16	739234	9833
2015/10/15/17	740419	2262
2015/10/15/18	740419	0
2015/10/15/19	740419	0
2015/10/15/20	792275	11607
2015/10/15/21	792275	0
2015/10/15/22	792275	0
2015/10/15/23	792275	0
2015/10/16/00	792275	0
2015/10/16/01	792275	0
2015/10/16/02	792275	0
2015/10/16/03	792275	0
2015/10/16/04	792275	0
2015/10/16/05	792275	0
2015/10/16/06	792275	0
2015/10/16/07	792275	0
2015/10/16/08	738937	19787
2015/10/16/09	757109	15536
2015/10/16/10	717705	18598
2015/10/16/11	720696	17316
2015/10/16/12	717625	21221
2015/10/16/13	797731	15977
2015/10/16/14	717613	9460
2015/10/16/15	717613	0
2015/10/16/16	717613	0
2015/10/16/17	768429	17575
2015/10/16/18	735213	11895
2015/10/16/19	722973	12342
2015/10/16/20	734481	12880
2015/10/16/21	734224	16814
2015/10/16/22	734224	0
2015/10/16/23	751293	13012
2015/10/17/00	735239	16705
2015/10/17/01	741132	10204
2015/10/17/02	740155	15444
2015/10/17/03	737413	9335
2015/10/17/04	737413	0
2015/10/17/05	727714	11530
2015/10/17/06	769290	15630
2015/10/17/07	718463	16737
2015/10/17/08	729497	8498
2015/10/17/09	729497	0
2015/10/17/10	729497	0
2015/10/17/11	755591	10814
2015/10/17/12	717577	11831
2015/10/17/13	714529	16119
2015/10/17/14	715166	8979
2015/10/17/15	715166	0
2015/10/17/16	716171	6394
2015/10/17/17	714156	18740
2015/10/17/18	757477	14742
2015/10/17/19	730711	17170
2015/10/17/20	732470	14933
2015/10/17/21	725548	8119
2015/10/17/22	725548	0
2015/10/17/23	733394	14062
2015/10/18/00	718776	18037
2015/10/18/01	787909	56240
2015/10/18/02	730020	11460
2015/10/18/03	742029	11181
2015/10/18/04	742029	0
2015/10/18/05	731624	7046
2015/10/18/06	722205	19709
2015/10/18/07	703447	15422
2015/10/18/08	718596	13124
2015/10/18/09	705077	10074
2015/10/18/10	705077	0
2015/10/18/11	785395	13672
2015/10/18/12	722734	20372
2015/10/18/13	737265	16985
2015/10/18/14	728268	13552
2015/10/18/15	728268	0
2015/10/18/16	728268	0
2015/10/18/17	700637	8629
2015/10/18/18	710472	20537
2015/10/18/19	704135	15420
2015/10/18/20	696501	15035
2015/10/18/21	696501	0
2015/10/18/22	696501	0
2015/10/18/23	741430	16562
2015/10/19/00	709439	16607
2015/10/19/01	765852	16509
2015/10/19/02	709231	13835
2015/10/19/03	698370	11785
2015/10/19/04	698370	0
2015/10/19/05	698370	0
2015/10/19/06	687496	7402
2015/10/19/07	683869	19659
2015/10/19/08	706602	11428
2015/10/19/09	764616	7774
2015/10/19/10	764616	0
2015/10/19/11	764616	0
2015/10/19/12	690989	10822
2015/10/19/13	719664	11561
2015/10/19/14	708204	11047
2015/10/19/15	697460	1640
2015/10/19/16	697460	0
2015/10/19/17	700466	12024
2015/10/19/18	754596	15337
2015/10/19/19	708445	14653
2015/10/19/20	689672	17775
2015/10/19/21	721106	4972
2015/10/19/22	721106	0
2015/10/19/23	721106	0
2015/10/20/00	686040	16206
2015/10/20/01	699746	16973
2015/10/20/02	730301	11569
2015/10/20/03	710334	13190
2015/10/20/04	770376	11083
2015/10/20/05	770376	0
2015/10/20/06	679187	11668
2015/10/20/07	699854	19303
2015/10/20/08	705717	14351
2015/10/20/09	745958	6676
2015/10/20/10	745958	0
2015/10/20/11	745958	0
2015/10/20/12	695568	14377
2015/10/20/13	749027	16564
2015/10/20/14	717137	7601
2015/10/20/15	717137	0
2015/10/20/16	717137	0
2015/10/20/17	704377	16411
2015/10/20/18	713281	17696
2015/10/20/19	721884	18237
2015/10/20/20	713853	11743
2015/10/20/21	736052	8134
2015/10/20/22	736052	0
2015/10/20/23	713195	8386
2015/10/21/00	706231	14482
2015/10/21/01	721314	13224
2015/10/21/02	701507	12927
2015/10/21/03	709753	10040
2015/10/21/04	709753	0
2015/10/21/05	743087	8089
2015/10/21/06	702417	16203
2015/10/21/07	714920	16168
2015/10/21/08	720872	13660
2015/10/21/09	705282	8182
2015/10/21/10	705282	0
2015/10/21/11	704379	18293
2015/10/21/12	721776	16667
2015/10/21/13	703425	2121
2015/10/21/14	727896	8093
2015/10/21/15	727896	0
2015/10/21/16	723960	17502
2015/10/21/17	714359	23289
2015/10/21/18	698614	7132
2015/10/21/19	701646	13507
2015/10/21/20	715421	12732
2015/10/21/21	715421	0
2015/10/21/22	710420	15363
2015/10/21/23	711052	15416
2015/10/22/00	685322	13527
2015/10/22/01	745839	16577
2015/10/22/02	703931	2936
2015/10/22/03	703931	0
2015/10/22/04	703931	0
2015/10/22/05	689125	12673
2015/10/22/06	717610	15860
2015/10/22/07	704010	12857
2015/10/22/08	714058	7886
2015/10/22/09	714058	0
2015/10/22/10	763948	8109
2015/10/22/11	720496	20639
2015/10/22/12	722032	9977
2015/10/22/13	704763	7914
2015/10/22/14	704763	0
2015/10/22/15	724746	13457
2015/10/22/16	684507	18675
2015/10/22/17	711114	13149
2015/10/22/18	718618	15649
2015/10/22/19	815702	8634
2015/10/22/20	815702	0
2015/10/22/21	702475	10661
2015/10/22/22	747257	13592
2015/10/22/23	713337	16508
2015/10/23/00	709233	11080
2015/10/23/01	693123	8001
2015/10/23/02	693123	0
2015/10/23/03	695007	11836
2015/10/23/04	704082	17573
2015/10/23/05	753741	13620
2015/10/23/06	688226	2046
2015/10/23/07	684475	8664
2015/10/23/08	684475	0
2015/10/23/09	689527	6778
2015/10/23/10	696845	15484
2015/10/23/11	675097	14818
2015/10/23/12	750041	9817
2015/10/23/13	695131	7788
2015/10/23/14	695131	0
2015/10/23/15	745089	8953
2015/10/23/16	690014	20031
2015/10/23/17	679332	13294
2015/10/23/18	681256	14168
2015/10/23/19	745773	7671
2015/10/23/20	745773	0
2015/10/23/21	671650	11629
2015/10/23/22	661433	16268
2015/10/23/23	677782	12920
2015/10/24/00	702986	12918
2015/10/24/01	722527	13929
2015/10/24/02	722527	0
2015/10/24/03	722527	0
2015/10/24/04	710580	16642
2015/10/24/05	718353	18746
2015/10/24/06	712844	12059
2015/10/24/07	684614	6240
2015/10/24/08	684614	0
2015/10/24/09	684614	0
2015/10/24/10	690050	19925
2015/10/24/11	753041	9037
2015/10/24/12	694874	11151
2015/10/24/13	694874	0
2015/10/24/14	694874	0
2015/10/24/15	691405	15993
2015/10/24/16	680149	18106
2015/10/24/17	747727	16580
2015/10/24/18	703283	7469
2015/10/24/19	703283	0
2015/10/24/20	731027	8342
2015/10/24/21	701859	19920
2015/10/24/22	696795	15025
2015/10/24/23	720021	10172
2015/10/25/00	723203	8534
2015/10/25/01	723203	0
2015/10/25/02	682717	13620
2015/10/25/03	724930	15295
2015/10/25/04	678606	12454
2015/10/25/05	677648	6729
2015/10/25/06	677648	0
2015/10/25/07	682148	2649
2015/10/25/08	679528	12895
2015/10/25/09	683598	12594
2015/10/25/10	750014	10605
2015/10/25/11	750014	0
2015/10/25/12	750014	0
2015/10/25/13	686642	14159
2015/10/25/14	735098	13396
2015/10/25/15	674728	7398
2015/10/25/16	694621	11917
2015/10/25/17	702150	12205
2015/10/25/18	702150	0
2015/10/25/19	702150	0
2015/10/25/20	777932	7459
2015/10/25/21	719770	21126
2015/10/25/22	779989	18821
2015/10/25/23	716865	14885
2015/10/26/00	717280	10560
2015/10/26/01	710955	3492
2015/10/26/02	710955	0
2015/10/26/03	732599	11544
2015/10/26/04	688835	12522
2015/10/26/05	736185	13475
2015/10/26/06	694702	16057
2015/10/26/07	685457	11804
2015/10/26/08	685457	0
2015/10/26/09	730270	7085
2015/10/26/10	719383	16615
2015/10/26/11	681765	15111
2015/10/26/12	699239	10269
2015/10/26/13	699239	0
2015/10/26/14	699239	0
2015/10/26/15	702435	11935
2015/10/26/16	667605	19322
2015/10/26/17	727854	9982
2015/10/26/18	688670	16398
2015/10/26/19	688670	0
2015/10/26/20	688670	0
2015/10/26/21	684562	14649
2015/10/26/22	671685	21290
2015/10/26/23	714837	17699
2015/10/27/00	690224	14354
2015/10/27/01	749001	8795
2015/10/27/02	749001	0
2015/10/27/03	749001	0
2015/10/27/04	685213	17164
2015/10/27/05	685487	14720
2015/10/27/06	694649	7150
2015/10/27/07	715366	9086
2015/10/27/08	715366	0
2015/10/27/09	715366	0
2015/10/27/10	708060	20022
2015/10/27/11	737070	8508
2015/10/27/12	699490	11843
2015/10/27/13	699490	0
2015/10/27/14	699490	0
2015/10/27/15	780064	16660
2015/10/27/16	716171	17416
2015/10/27/17	704188	6933
2015/10/27/18	713892	13865
2015/10/27/19	776783	14479
2015/10/27/20	776783	0
2015/10/27/21	732260	7396
2015/10/27/22	776818	14324
2015/10/27/23	739042	14021
2015/10/28/00	713033	9550
2015/10/28/01	725372	10109
2015/10/28/02	725372	0
2015/10/28/03	725372	0
2015/10/28/04	719640	13591
2015/10/28/05	712621	15976
2015/10/28/06	781091	15276
2015/10/28/07	781091	0
2015/10/28/08	781091	0
2015/10/28/09	781091	0
2015/10/28/10	724858	16741
2015/10/28/11	720714	15218
2015/10/28/12	715846	5336
2015/10/28/13	712209	12170
2015/10/28/14	712209	0
2015/10/28/15	712209	0
2015/10/28/16	726184	12612
2015/10/28/17	802227	21280
2015/10/28/18	736302	14563
2015/10/28/19	756639	18938
2015/10/28/20	683730	16055
2015/10/28/21	683730	0
2015/10/28/22	683730	0
2015/10/28/23	705046	14410
2015/10/29/00	714008	13691
2015/10/29/01	751549	11410
2015/10/29/02	687509	19003
2015/10/29/03	687509	0
2015/10/29/04	687509	0
2015/10/29/05	698134	19839
2015/10/29/06	690132	16466
2015/10/29/07	694496	10210
2015/10/29/08	684215	3534
2015/10/29/09	684215	0
2015/10/29/10	694100	9561
2015/10/29/11	687421	12057
2015/10/29/12	688772	11567
2015/10/29/13	707127	13894
2015/10/29/14	707127	0
2015/10/29/15	707127	0
2015/10/29/16	702223	16777
2015/10/29/17	751767	20430
2015/10/29/18	702050	14214
2015/10/29/19	690869	17300
2015/10/29/20	701650	3006
2015/10/29/21	701650	0
2015/10/29/22	759274	12364
2015/10/29/23	700914	17495
2015/10/30/00	754270	19986
2015/10/30/01	701225	16445
2015/10/30/02	700609	12362
2015/10/30/03	700609	0
2015/10/30/04	694124	9857
2015/10/30/05	703112	17374
2015/10/30/06	701071	13674
2015/10/30/07	758957	13949
2015/10/30/08	758957	0
2015/10/30/09	758957	0
2015/10/30/10	699880	17623
2015/10/30/11	699880	0
2015/10/30/12	699880	0
2015/10/30/13	699880	0
2015/10/30/14	717541	2915
2015/10/30/15	714460	18977
2015/10/30/16	703083	17740
2015/10/30/17	719135	8054
2015/10/30/18	765759	10511
2015/10/30/19	765759	0
2015/10/30/20	765759	0
2015/10/30/21	693436	18225
2015/10/30/22	771206	18202
2015/10/30/23	689892	17127
2015/10/31/00	720861	15159
2015/10/31/01	720861	0
2015/10/31/02	720861	0
2015/10/31/03	707551	15569
2015/10/31/04	754436	18878
2015/10/31/05	703609	12505
2015/10/31/06	752753	12304
2015/10/31/07	752753	0
2015/10/31/08	752753	0
2015/10/31/09	703511	14247
2015/10/31/10	713342	20278
2015/10/31/11	709701	18589
2015/10/31/12	710281	9872
2015/10/31/13	710281	0
2015/10/31/14	689701	13408
2015/10/31/15	763267	18289
2015/10/31/16	695262	15420
2015/10/31/17	694762	12497
2015/10/31/18	694762	0
2015/10/31/19	694762	0
2015/10/31/20	695922	7795
2015/10/31/21	706357	19371
2015/10/31/22	687823	17059
2015/10/31/23	763117	7215

==> plots/rs_changes_per_query_data.txt <==
2015/08/28/03	1	114325	1	652	652
2015/08/28/15	1	114325	0	664	652
2015/08/28/17	1	114325	0	666	652
2015/08/28/20	1	114325	0	669	652
2015/08/29/00	1	114325	0	673	652
2015/08/30/16	1	114325	0	713	652
2015/09/07/12	2	118203	1	901	901
2015/09/26/21	2	118203	0	1366	901
2015/09/07/12	3	118603	1	901	901
2015/08/28/22	4	123957	1	671	671
2015/09/05/04	4	123957	0	845	671
2015/08/28/06	5	124319	1	655	655
2015/10/20/13	5	124319	0	1934	655
2015/10/30/05	5	124319	0	2166	655
2015/08/03/15	6	129276	1	64	64
2015/09/11/02	7	132249	1	987	987
2015/09/04/10	8	133188	1	827	827
2015/09/21/18	9	134116	1	1243	1243
2015/08/28/15	10	140461	1	664	664
2015/09/10/00	11	145265	1	961	961
2015/10/09/15	11	145265	0	1672	961
2015/08/28/03	12	147471	1	652	652
2015/08/01/02	13	148158	1	3	3
2015/08/01/20	13	148158	0	21	3
2015/08/01/21	13	148158	0	22	3
2015/08/02/01	13	148158	0	26	3
2015/08/02/02	13	148158	0	27	3
2015/08/02/21	13	148158	0	46	3
2015/08/03/15	13	148158	0	64	3
2015/08/03/20	13	148158	0	69	3
2015/08/04/07	13	148158	0	80	3
2015/08/04/08	13	148158	0	81	3
2015/08/05/04	13	148158	0	101	3
2015/08/05/12	13	148158	0	109	3
2015/08/06/00	13	148158	0	121	3
2015/08/06/09	13	148158	0	130	3
2015/08/06/11	13	148158	0	132	3
2015/08/06/21	13	148158	0	142	3
2015/08/07/07	13	148158	0	152	3
2015/08/07/10	13	148158	0	155	3
2015/08/08/05	13	148158	0	174	3
2015/08/08/10	13	148158	0	179	3
2015/08/08/14	13	148158	0	183	3
2015/08/08/19	13	148158	0	188	3
2015/08/09/00	13	148158	0	193	3
2015/08/09/05	13	148158	0	198	3
2015/08/09/10	13	148158	0	203	3
2015/08/10/09	13	148158	0	226	3
2015/08/10/15	13	148158	0	232	3
2015/08/10/21	13	148158	0	238	3
2015/08/11/01	13	148158	0	242	3
2015/08/11/12	13	148158	0	253	3
2015/08/12/09	13	148158	0	274	3
2015/08/12/13	13	148158	0	278	3
2015/08/12/14	13	148158	0	279	3
2015/08/13/02	13	148158	0	291	3
2015/08/13/03	13	148158	0	292	3
2015/08/13/06	13	148158	0	295	3
2015/08/13/12	13	148158	0	301	3
2015/08/13/15	13	148158	0	304	3
2015/08/13/21	13	148158	0	310	3
2015/08/14/03	13	148158	0	316	3
2015/08/14/05	13	148158	0	318	3
2015/08/14/18	13	148158	0	331	3
2015/08/14/23	13	148158	0	336	3
2015/08/15/04	13	148158	0	341	3
2015/08/15/18	13	148158	0	355	3
2015/08/15/23	13	148158	0	360	3
2015/08/16/05	13	148158	0	366	3
2015/08/17/00	13	148158	0	385	3
2015/08/17/16	13	148158	0	401	3
2015/08/18/03	13	148158	0	412	3
2015/08/18/13	13	148158	0	422	3
2015/08/18/14	13	148158	0	423	3
2015/08/18/19	13	148158	0	428	3
2015/08/19/01	13	148158	0	434	3
2015/08/19/07	13	148158	0	440	3
2015/08/19/16	13	148158	0	449	3
2015/08/19/17	13	148158	0	450	3
2015/08/19/22	13	148158	0	455	3
2015/08/20/03	13	148158	0	460	3
2015/08/20/04	13	148158	0	461	3
2015/08/20/16	13	148158	0	473	3
2015/08/20/19	13	148158	0	476	3
2015/08/20/21	13	148158	0	478	3
2015/08/21/02	13	148158	0	483	3
2015/08/21/04	13	148158	0	485	3
2015/08/21/09	13	148158	0	490	3
2015/08/21/12	13	148158	0	493	3
2015/08/21/13	13	148158	0	494	3
2015/08/21/22	13	148158	0	503	3
2015/08/21/23	13	148158	0	504	3
2015/08/22/04	13	148158	0	509	3
2015/08/22/10	13	148158	0	515	3
2015/08/22/14	13	148158	0	519	3
2015/08/22/15	13	148158	0	520	3
2015/08/22/16	13	148158	0	521	3
2015/08/22/20	13	148158	0	525	3
2015/08/23/01	13	148158	0	530	3
2015/08/23/02	13	148158	0	531	3
2015/08/23/03	13	148158	0	532	3
2015/08/23/16	13	148158	0	545	3
2015/08/24/05	13	148158	0	558	3
2015/08/24/18	13	148158	0	571	3
2015/08/24/19	13	148158	0	572	3
2015/08/24/20	13	148158	0	573	3
2015/08/24/21	13	148158	0	574	3
2015/08/25/00	13	148158	0	577	3
2015/08/25/11	13	148158	0	588	3
2015/08/27/03	13	148158	0	628	3
2015/08/27/07	13	148158	0	632	3
2015/08/27/09	13	148158	0	634	3
2015/08/27/11	13	148158	0	636	3
2015/08/27/13	13	148158	0	638	3
2015/08/28/02	13	148158	0	651	3
2015/08/28/04	13	148158	0	653	3
2015/08/28/19	13	148158	0	668	3
2015/08/28/22	13	148158	0	671	3
2015/08/29/09	13	148158	0	682	3
2015/08/29/11	13	148158	0	684	3
2015/08/30/10	13	148158	0	707	3
2015/08/30/13	13	148158	0	710	3
2015/08/30/22	13	148158	0	719	3
2015/08/31/11	13	148158	0	732	3
2015/08/31/17	13	148158	0	738	3
2015/09/01/02	13	148158	0	747	3
2015/09/01/10	13	148158	0	755	3
2015/09/01/12	13	148158	0	757	3
2015/09/01/18	13	148158	0	763	3
2015/09/02/00	13	148158	0	769	3
2015/09/02/11	13	148158	0	780	3
2015/09/02/14	13	148158	0	783	3
2015/09/02/17	13	148158	0	786	3
2015/09/03/17	13	148158	0	810	3
2015/09/03/18	13	148158	0	811	3
2015/09/04/15	13	148158	0	832	3
2015/09/04/17	13	148158	0	834	3
2015/09/05/03	13	148158	0	844	3
2015/09/05/11	13	148158	0	852	3
2015/09/05/13	13	148158	0	854	3
2015/09/05/14	13	148158	0	855	3
2015/09/05/19	13	148158	0	860	3
2015/09/06/12	13	148158	0	877	3
2015/09/06/13	13	148158	0	878	3
2015/09/06/16	13	148158	0	881	3
2015/09/06/17	13	148158	0	882	3
2015/09/07/05	13	148158	0	894	3
2015/09/07/19	13	148158	0	908	3
2015/09/08/09	13	148158	0	922	3
2015/09/08/11	13	148158	0	924	3
2015/09/09/03	13	148158	0	940	3
2015/09/09/11	13	148158	0	948	3
2015/09/09/12	13	148158	0	949	3
2015/09/09/16	13	148158	0	953	3
2015/09/10/10	13	148158	0	971	3
2015/09/10/14	13	148158	0	975	3
2015/09/10/17	13	148158	0	978	3
2015/09/10/21	13	148158	0	982	3
2015/09/11/07	13	148158	0	992	3
2015/09/11/08	13	148158	0	993	3
2015/09/11/11	13	148158	0	996	3
2015/09/11/16	13	148158	0	1001	3
2015/09/11/18	13	148158	0	1003	3
2015/09/11/22	13	148158	0	1007	3
2015/09/12/09	13	148158	0	1018	3
2015/09/12/10	13	148158	0	1019	3
2015/09/12/13	13	148158	0	1022	3
2015/09/12/17	13	148158	0	1026	3
2015/09/12/19	13	148158	0	1028	3
2015/09/12/21	13	148158	0	1030	3
2015/09/12/22	13	148158	0	1031	3
2015/09/13/04	13	148158	0	1037	3
2015/09/13/11	13	148158	0	1044	3
2015/09/13/16	13	148158	0	1049	3
2015/09/14/00	13	148158	0	1057	3
2015/09/14/03	13	148158	0	1060	3
2015/09/15/05	13	148158	0	1086	3
2015/09/15/10	13	148158	0	1091	3
2015/09/15/13	13	148158	0	1094	3
2015/09/16/13	13	148158	0	1118	3
2015/09/16/14	13	148158	0	1119	3
2015/09/16/18	13	148158	0	1123	3
2015/09/16/19	13	148158	0	1124	3
2015/09/16/21	13	148158	0	1126	3
2015/09/17/03	13	148158	0	1132	3
2015/09/17/05	13	148158	0	1134	3
2015/09/17/13	13	148158	0	1142	3
2015/09/17/18	13	148158	0	1147	3
2015/09/17/19	13	148158	0	1148	3
2015/09/17/21	13	148158	0	1150	3
2015/09/18/02	13	148158	0	1155	3
2015/09/18/03	13	148158	0	1156	3
2015/09/18/08	13	148158	0	1161	3
2015/09/18/10	13	148158	0	1163	3
2015/09/18/23	13	148158	0	1176	3
2015/09/19/01	13	148158	0	1178	3
2015/09/19/05	13	148158	0	1182	3
2015/09/19/07	13	148158	0	1184	3
2015/09/19/10	13	148158	0	1187	3
2015/09/19/11	13	148158	0	1188	3
2015/09/19/17	13	148158	0	1194	3
2015/09/19/18	13	148158	0	1195	3
2015/09/19/22	13	148158	0	1199	3
2015/09/19/23	13	148158	0	1200	3
2015/09/20/10	13	148158	0	1211	3
2015/09/20/11	13	148158	0	1212	3
2015/09/20/14	13	148158	0	1215	3
2015/09/20/15	13	148158	0	1216	3
2015/09/20/16	13	148158	0	1217	3
2015/09/20/20	13	148158	0	1221	3
2015/09/21/14	13	148158	0	1239	3
2015/09/21/15	13	148158	0	1240	3
2015/09/21/18	13	148158	0	1243	3
2015/09/21/21	13	148158	0	1246	3
2015/09/22/01	13	148158	0	1250	3
2015/09/22/02	13	148158	0	1251	3
2015/09/22/12	13	148158	0	1261	3
2015/09/22/14	13	148158	0	1263	3
2015/09/22/17	13	148158	0	1266	3
2015/09/22/18	13	148158	0	1267	3
2015/09/22/19	13	148158	0	1268	3
2015/09/23/10	13	148158	0	1283	3
2015/09/23/11	13	148158	0	1284	3
2015/09/23/12	13	148158	0	1285	3
2015/09/23/15	13	148158	0	1288	3
2015/09/23/16	13	148158	0	1289	3
2015/09/23/17	13	148158	0	1290	3
2015/09/23/21	13	148158	0	1294	3
2015/09/23/22	13	148158	0	1295	3
2015/09/23/23	13	148158	0	1296	3
2015/09/24/00	13	148158	0	1297	3
2015/09/24/01	13	148158	0	1298	3
2015/09/24/03	13	148158	0	1300	3
2015/09/24/11	13	148158	0	1308	3
2015/09/24/14	13	148158	0	1311	3
2015/09/24/15	13	148158	0	1312	3
2015/09/24/16	13	148158	0	1313	3
2015/09/24/17	13	148158	0	1314	3
2015/09/24/21	13	148158	0	1318	3
2015/09/24/23	13	148158	0	1320	3
2015/09/25/09	13	148158	0	1330	3
2015/09/25/10	13	148158	0	1331	3
2015/09/25/13	13	148158	0	1334	3
2015/09/25/15	13	148158	0	1336	3
2015/09/26/10	13	148158	0	1355	3
2015/09/26/11	13	148158	0	1356	3
2015/09/26/15	13	148158	0	1360	3
2015/09/26/21	13	148158	0	1366	3
2015/09/26/22	13	148158	0	1367	3
2015/09/27/04	13	148158	0	1373	3
2015/09/27/06	13	148158	0	1375	3
2015/09/27/09	13	148158	0	1378	3
2015/09/27/14	13	148158	0	1383	3
2015/09/27/15	13	148158	0	1384	3
2015/09/28/17	13	148158	0	1410	3
2015/09/28/23	13	148158	0	1416	3
2015/09/29/03	13	148158	0	1420	3
2015/09/29/14	13	148158	0	1431	3
2015/09/29/16	13	148158	0	1433	3
2015/09/29/19	13	148158	0	1436	3
2015/09/29/23	13	148158	0	1440	3
2015/09/30/13	13	148158	0	1454	3
2015/09/30/18	13	148158	0	1459	3
2015/10/03/16	13	148158	0	1529	3
2015/10/03/17	13	148158	0	1530	3
2015/10/03/18	13	148158	0	1531	3
2015/10/03/23	13	148158	0	1536	3
2015/10/04/00	13	148158	0	1537	3
2015/10/04/01	13	148158	0	1538	3
2015/10/04/06	13	148158	0	1543	3
2015/10/04/07	13	148158	0	1544	3
2015/10/04/10	13	148158	0	1547	3
2015/10/04/11	13	148158	0	1548	3
2015/10/04/12	13	148158	0	1549	3
2015/10/04/13	13	148158	0	1550	3
2015/10/04/15	13	148158	0	1552	3
2015/10/04/16	13	148158	0	1553	3
2015/10/05/15	13	148158	0	1576	3
2015/10/05/18	13	148158	0	1579	3
2015/10/05/23	13	148158	0	1584	3
2015/10/07/15	13	148158	0	1624	3
2015/10/07/16	13	148158	0	1625	3
2015/10/07/23	13	148158	0	1632	3
2015/10/08/07	13	148158	0	1640	3
2015/10/08/23	13	148158	0	1656	3
2015/10/09/01	13	148158	0	1658	3
2015/10/09/04	13	148158	0	1661	3
2015/10/09/14	13	148158	0	1671	3
2015/10/09/15	13	148158	0	1672	3
2015/10/09/23	13	148158	0	1680	3
2015/10/10/10	13	148158	0	1691	3
2015/10/10/11	13	148158	0	1692	3
2015/10/10/14	13	148158	0	1695	3
2015/10/10/15	13	148158	0	1696	3
2015/10/10/19	13	148158	0	1700	3
2015/10/10/20	13	148158	0	1701	3
2015/10/11/08	13	148158	0	1713	3
2015/10/11/09	13	148158	0	1714	3
2015/10/11/10	13	148158	0	1715	3
2015/10/11/12	13	148158	0	1717	3
2015/10/11/13	13	148158	0	1718	3
2015/10/11/14	13	148158	0	1719	3
2015/10/11/15	13	148158	0	1720	3
2015/10/11/18	13	148158	0	1723	3
2015/10/11/19	13	148158	0	1724	3
2015/10/11/20	13	148158	0	1725	3
2015/10/11/21	13	148158	0	1726	3
2015/10/11/22	13	148158	0	1727	3
2015/10/12/01	13	148158	0	1730	3
2015/10/12/02	13	148158	0	1731	3
2015/10/12/03	13	148158	0	1732	3
2015/10/12/13	13	148158	0	1742	3
2015/10/12/14	13	148158	0	1743	3
2015/10/12/15	13	148158	0	1744	3
2015/10/12/16	13	148158	0	1745	3
2015/10/12/19	13	148158	0	1748	3
2015/10/12/20	13	148158	0	1749	3
2015/10/12/21	13	148158	0	1750	3
2015/10/12/22	13	148158	0	1751	3
2015/10/12/23	13	148158	0	1752	3
2015/10/13/15	13	148158	0	1768	3
2015/10/14/15	13	148158	0	1792	3
2015/10/15/04	13	148158	0	1805	3
2015/10/16/12	13	148158	0	1837	3
2015/10/16/13	13	148158	0	1838	3
2015/10/17/00	13	148158	0	1849	3
2015/10/17/07	13	148158	0	1856	3
2015/10/17/08	13	148158	0	1857	3
2015/10/18/18	13	148158	0	1891	3
2015/10/18/23	13	148158	0	1896	3
2015/10/19/00	13	148158	0	1897	3
2015/10/20/18	13	148158	0	1939	3
2015/10/21/17	13	148158	0	1962	3
2015/10/22/17	13	148158	0	1986	3
2015/10/23/21	13	148158	0	2014	3
2015/10/24/00	13	148158	0	2017	3
2015/10/24/17	13	148158	0	2034	3
2015/10/24/22	13	148158	0	2039	3
2015/10/25/02	13	148158	0	2043	3
2015/10/26/22	13	148158	0	2087	3
2015/10/27/01	13	148158	0	2090	3
2015/10/27/10	13	148158	0	2099	3
2015/10/27/11	13	148158	0	2100	3
2015/10/27/12	13	148158	0	2101	3
2015/10/27/22	13	148158	0	2111	3
2015/10/28/00	13	148158	0	2113	3
2015/10/28/17	13	148158	0	2130	3
2015/10/28/19	13	148158	0	2132	3
2015/10/29/05	13	148158	0	2142	3
2015/10/29/12	13	148158	0	2149	3
2015/10/30/10	13	148158	0	2171	3
2015/10/30/17	13	148158	0	2178	3
2015/10/30/21	13	148158	0	2182	3
2015/10/31/00	13	148158	0	2185	3
2015/08/25/13	14	149553	1	590	590
2015/09/18/12	15	152280	1	1165	1165
2015/09/07/12	16	155182	1	901	901
2015/09/07/12	17	156903	1	901	901
2015/09/18/12	17	156903	0	1165	901
2015/08/28/12	18	330188	1	661	661
2015/08/26/18	19	330403	1	619	619
2015/08/27/09	19	330403	0	634	619
2015/08/27/16	19	330403	0	641	619
2015/08/27/21	19	330403	0	646	619
2015/08/27/23	19	330403	0	648	619
2015/08/20/04	20	330809	1	461	461
2015/08/27/23	20	330809	0	648	461
2015/08/28/06	20	330809	0	655	461
2015/08/27/16	21	339134	1	641	641
2015/08/29/03	22	340269	1	676	676
2015/08/25/13	23	341965	1	590	590
2015/09/28/03	24	342431	1	1396	1396
2015/08/21/17	25	342435	1	498	498
2015/08/05/20	26	422350	1	117	117
2015/08/06/14	26	422350	0	135	117
2015/08/13/02	26	422350	0	291	117
2015/08/13/21	26	422350	0	310	117
2015/08/16/20	26	422350	0	381	117
2015/08/22/20	26	422350	0	525	117
2015/08/25/11	26	422350	0	588	117
2015/08/25/12	26	422350	0	589	117
2015/08/27/02	26	422350	0	627	117
2015/08/27/11	26	422350	0	636	117
2015/08/27/13	26	422350	0	638	117
2015/08/28/01	26	422350	0	650	117
2015/08/31/23	26	422350	0	744	117
2015/09/01/00	26	422350	0	745	117
2015/09/04/01	26	422350	0	818	117
2015/09/04/10	26	422350	0	827	117
2015/09/04/15	26	422350	0	832	117
2015/09/07/00	26	422350	0	889	117
2015/09/07/10	26	422350	0	899	117
2015/09/07/13	26	422350	0	902	117
2015/09/11/17	26	422350	0	1002	117
2015/09/18/07	26	422350	0	1160	117
2015/09/21/19	26	422350	0	1244	117
2015/09/23/00	26	422350	0	1273	117
2015/09/28/03	26	422350	0	1396	117
2015/09/29/14	26	422350	0	1431	117
2015/09/30/10	26	422350	0	1451	117
2015/09/30/22	26	422350	0	1463	117
2015/10/01/13	26	422350	0	1478	117
2015/10/03/13	26	422350	0	1526	117
2015/10/21/11	26	422350	0	1956	117
2015/10/21/13	26	422350	0	1958	117
2015/10/21/22	26	422350	0	1967	117
2015/10/24/12	26	422350	0	2029	117
2015/10/25/16	26	422350	0	2057	117
2015/10/31/14	26	422350	0	2199	117
2015/10/31/22	26	422350	0	2207	117
2015/08/26/01	27	422789	1	602	602
2015/08/26/15	28	425732	1	616	616
2015/08/26/10	29	462284	1	611	611
2015/08/01/02	30	462794	1	3	3
2015/08/28/02	30	462794	0	651	3
2015/08/28/04	30	462794	0	653	3
2015/08/28/05	30	462794	0	654	3
2015/10/03/13	30	462794	0	1526	3
2015/10/03/17	30	462794	0	1530	3
2015/10/07/11	30	462794	0	1620	3
2015/08/22/20	31	464669	1	525	525
2015/09/07/12	32	467477	1	901	901
2015/08/01/02	33	467669	1	3	3
2015/08/01/04	33	467669	0	5	3
2015/08/01/07	33	467669	0	8	3
2015/08/01/09	33	467669	0	10	3
2015/08/01/11	33	467669	0	12	3
2015/08/01/13	33	467669	0	14	3
2015/08/01/15	33	467669	0	16	3
2015/08/01/16	33	467669	0	17	3
2015/08/01/17	33	467669	0	18	3
2015/08/01/20	33	467669	0	21	3
2015/08/01/21	33	467669	0	22	3
2015/08/01/22	33	467669	0	23	3
2015/08/01/23	33	467669	0	24	3
2015/08/02/01	33	467669	0	26	3
2015/08/02/02	33	467669	0	27	3
2015/08/02/04	33	467669	0	29	3
2015/08/02/07	33	467669	0	32	3
2015/08/02/09	33	467669	0	34	3
2015/08/02/11	33	467669	0	36	3
2015/08/02/13	33	467669	0	38	3
2015/08/02/16	33	467669	0	41	3
2015/08/02/17	33	467669	0	42	3
2015/08/02/18	33	467669	0	43	3
2015/08/02/20	33	467669	0	45	3
2015/08/02/21	33	467669	0	46	3
2015/08/02/22	33	467669	0	47	3
2015/08/03/01	33	467669	0	50	3
2015/08/03/03	33	467669	0	52	3
2015/08/03/07	33	467669	0	56	3
2015/08/03/08	33	467669	0	57	3
2015/08/03/10	33	467669	0	59	3
2015/08/03/11	33	467669	0	60	3
2015/08/03/12	33	467669	0	61	3
2015/08/03/15	33	467669	0	64	3
2015/08/03/16	33	467669	0	65	3
2015/08/03/17	33	467669	0	66	3
2015/08/03/20	33	467669	0	69	3
2015/08/03/21	33	467669	0	70	3
2015/08/03/22	33	467669	0	71	3
2015/08/03/23	33	467669	0	72	3
2015/08/04/02	33	467669	0	75	3
2015/08/04/03	33	467669	0	76	3
2015/08/04/07	33	467669	0	80	3
2015/08/04/08	33	467669	0	81	3
2015/08/04/09	33	467669	0	82	3
2015/08/04/11	33	467669	0	84	3
2015/08/04/12	33	467669	0	85	3
2015/08/04/13	33	467669	0	86	3
2015/08/04/15	33	467669	0	88	3
2015/08/04/16	33	467669	0	89	3
2015/08/04/18	33	467669	0	91	3
2015/08/04/21	33	467669	0	94	3
2015/08/04/22	33	467669	0	95	3
2015/08/05/00	33	467669	0	97	3
2015/08/05/03	33	467669	0	100	3
2015/08/05/04	33	467669	0	101	3
2015/08/05/05	33	467669	0	102	3
2015/08/05/08	33	467669	0	105	3
2015/08/05/09	33	467669	0	106	3
2015/08/05/10	33	467669	0	107	3
2015/08/05/12	33	467669	0	109	3
2015/08/05/13	33	467669	0	110	3
2015/08/05/14	33	467669	0	111	3
2015/08/05/17	33	467669	0	114	3
2015/08/05/18	33	467669	0	115	3
2015/08/05/19	33	467669	0	116	3
2015/08/05/20	33	467669	0	117	3
2015/08/05/23	33	467669	0	120	3
2015/08/06/00	33	467669	0	121	3
2015/08/06/01	33	467669	0	122	3
2015/08/06/04	33	467669	0	125	3
2015/08/06/05	33	467669	0	126	3
2015/08/06/06	33	467669	0	127	3
2015/08/06/09	33	467669	0	130	3
2015/08/06/10	33	467669	0	131	3
2015/08/06/11	33	467669	0	132	3
2015/08/06/13	33	467669	0	134	3
2015/08/06/14	33	467669	0	135	3
2015/08/06/15	33	467669	0	136	3
2015/08/06/18	33	467669	0	139	3
2015/08/06/19	33	467669	0	140	3
2015/08/06/20	33	467669	0	141	3
2015/08/06/21	33	467669	0	142	3
2015/08/06/23	33	467669	0	144	3
2015/08/07/01	33	467669	0	146	3
2015/08/07/02	33	467669	0	147	3
2015/08/07/05	33	467669	0	150	3
2015/08/07/06	33	467669	0	151	3
2015/08/07/07	33	467669	0	152	3
2015/08/07/10	33	467669	0	155	3
2015/08/07/11	33	467669	0	156	3
2015/08/07/14	33	467669	0	159	3
2015/08/07/15	33	467669	0	160	3
2015/08/07/16	33	467669	0	161	3
2015/08/07/19	33	467669	0	164	3
2015/08/07/20	33	467669	0	165	3
2015/08/07/21	33	467669	0	166	3
2015/08/08/00	33	467669	0	169	3
2015/08/08/02	33	467669	0	171	3
2015/08/08/05	33	467669	0	174	3
2015/08/08/07	33	467669	0	176	3
2015/08/08/10	33	467669	0	179	3
2015/08/08/12	33	467669	0	181	3
2015/08/08/14	33	467669	0	183	3
2015/08/08/15	33	467669	0	184	3
2015/08/08/16	33	467669	0	185	3
2015/08/08/19	33	467669	0	188	3
2015/08/08/21	33	467669	0	190	3
2015/08/09/01	33	467669	0	194	3
2015/08/09/02	33	467669	0	195	3
2015/08/09/04	33	467669	0	197	3
2015/08/09/05	33	467669	0	198	3
2015/08/09/07	33	467669	0	200	3
2015/08/09/09	33	467669	0	202	3
2015/08/09/10	33	467669	0	203	3
2015/08/09/11	33	467669	0	204	3
2015/08/09/14	33	467669	0	207	3
2015/08/09/15	33	467669	0	208	3
2015/08/09/16	33	467669	0	209	3
2015/08/09/18	33	467669	0	211	3
2015/08/09/19	33	467669	0	212	3
2015/08/09/23	33	467669	0	216	3
2015/08/10/00	33	467669	0	217	3
2015/08/10/01	33	467669	0	218	3
2015/08/10/04	33	467669	0	221	3
2015/08/10/05	33	467669	0	222	3
2015/08/10/06	33	467669	0	223	3
2015/08/10/09	33	467669	0	226	3
2015/08/10/10	33	467669	0	227	3
2015/08/10/13	33	467669	0	230	3
2015/08/10/14	33	467669	0	231	3
2015/08/10/15	33	467669	0	232	3
2015/08/10/16	33	467669	0	233	3
2015/08/10/18	33	467669	0	235	3
2015/08/10/19	33	467669	0	236	3
2015/08/10/21	33	467669	0	238	3
2015/08/11/00	33	467669	0	241	3
2015/08/11/01	33	467669	0	242	3
2015/08/11/03	33	467669	0	244	3
2015/08/11/07	33	467669	0	248	3
2015/08/11/08	33	467669	0	249	3
2015/08/11/10	33	467669	0	251	3
2015/08/11/11	33	467669	0	252	3
2015/08/11/12	33	467669	0	253	3
2015/08/11/15	33	467669	0	256	3
2015/08/11/16	33	467669	0	257	3
2015/08/11/18	33	467669	0	259	3
2015/08/11/19	33	467669	0	260	3
2015/08/11/21	33	467669	0	262	3
2015/08/11/22	33	467669	0	263	3
2015/08/11/23	33	467669	0	264	3
2015/08/12/00	33	467669	0	265	3
2015/08/12/01	33	467669	0	266	3
2015/08/12/04	33	467669	0	269	3
2015/08/12/06	33	467669	0	271	3
2015/08/12/09	33	467669	0	274	3
2015/08/12/10	33	467669	0	275	3
2015/08/12/11	33	467669	0	276	3
2015/08/12/14	33	467669	0	279	3
2015/08/12/15	33	467669	0	280	3
2015/08/12/18	33	467669	0	283	3
2015/08/12/19	33	467669	0	284	3
2015/08/12/20	33	467669	0	285	3
2015/08/12/21	33	467669	0	286	3
2015/08/13/00	33	467669	0	289	3
2015/08/13/01	33	467669	0	290	3
2015/08/13/03	33	467669	0	292	3
2015/08/13/06	33	467669	0	295	3
2015/08/13/08	33	467669	0	297	3
2015/08/13/10	33	467669	0	299	3
2015/08/13/11	33	467669	0	300	3
2015/08/13/12	33	467669	0	301	3
2015/08/13/13	33	467669	0	302	3
2015/08/13/15	33	467669	0	304	3
2015/08/13/16	33	467669	0	305	3
2015/08/13/18	33	467669	0	307	3
2015/08/13/20	33	467669	0	309	3
2015/08/13/21	33	467669	0	310	3
2015/08/13/22	33	467669	0	311	3
2015/08/13/23	33	467669	0	312	3
2015/08/14/02	33	467669	0	315	3
2015/08/14/03	33	467669	0	316	3
2015/08/14/04	33	467669	0	317	3
2015/08/14/08	33	467669	0	321	3
2015/08/14/09	33	467669	0	322	3
2015/08/14/10	33	467669	0	323	3
2015/08/14/12	33	467669	0	325	3
2015/08/14/13	33	467669	0	326	3
2015/08/14/14	33	467669	0	327	3
2015/08/14/15	33	467669	0	328	3
2015/08/14/17	33	467669	0	330	3
2015/08/14/18	33	467669	0	331	3
2015/08/14/19	33	467669	0	332	3
2015/08/14/20	33	467669	0	333	3
2015/08/14/23	33	467669	0	336	3
2015/08/15/01	33	467669	0	338	3
2015/08/15/04	33	467669	0	341	3
2015/08/15/06	33	467669	0	343	3
2015/08/15/09	33	467669	0	346	3
2015/08/15/10	33	467669	0	347	3
2015/08/15/11	33	467669	0	348	3
2015/08/15/13	33	467669	0	350	3
2015/08/15/14	33	467669	0	351	3
2015/08/15/15	33	467669	0	352	3
2015/08/15/17	33	467669	0	354	3
2015/08/15/18	33	467669	0	355	3
2015/08/15/19	33	467669	0	356	3
2015/08/15/20	33	467669	0	357	3
2015/08/15/23	33	467669	0	360	3
2015/08/16/00	33	467669	0	361	3
2015/08/16/04	33	467669	0	365	3
2015/08/16/05	33	467669	0	366	3
2015/08/16/06	33	467669	0	367	3
2015/08/16/09	33	467669	0	370	3
2015/08/16/11	33	467669	0	372	3
2015/08/16/13	33	467669	0	374	3
2015/08/16/14	33	467669	0	375	3
2015/08/16/18	33	467669	0	379	3
2015/08/16/19	33	467669	0	380	3
2015/08/16/21	33	467669	0	382	3
2015/08/17/00	33	467669	0	385	3
2015/08/17/01	33	467669	0	386	3
2015/08/17/02	33	467669	0	387	3
2015/08/17/05	33	467669	0	390	3
2015/08/17/06	33	467669	0	391	3
2015/08/17/08	33	467669	0	393	3
2015/08/17/10	33	467669	0	395	3
2015/08/17/11	33	467669	0	396	3
2015/08/17/12	33	467669	0	397	3
2015/08/17/15	33	467669	0	400	3
2015/08/17/16	33	467669	0	401	3
2015/08/17/18	33	467669	0	403	3
2015/08/17/19	33	467669	0	404	3
2015/08/17/21	33	467669	0	406	3
2015/08/17/22	33	467669	0	407	3
2015/08/17/23	33	467669	0	408	3
2015/08/18/03	33	467669	0	412	3
2015/08/18/04	33	467669	0	413	3
2015/08/18/06	33	467669	0	415	3
2015/08/18/08	33	467669	0	417	3
2015/08/18/09	33	467669	0	418	3
2015/08/18/10	33	467669	0	419	3
2015/08/18/11	33	467669	0	420	3
2015/08/18/13	33	467669	0	422	3
2015/08/18/14	33	467669	0	423	3
2015/08/18/15	33	467669	0	424	3
2015/08/18/16	33	467669	0	425	3
2015/08/18/18	33	467669	0	427	3
2015/08/18/19	33	467669	0	428	3
2015/08/18/20	33	467669	0	429	3
2015/08/18/21	33	467669	0	430	3
2015/08/19/00	33	467669	0	433	3
2015/08/19/01	33	467669	0	434	3
2015/08/19/02	33	467669	0	435	3
2015/08/19/03	33	467669	0	436	3
2015/08/19/04	33	467669	0	437	3
2015/08/19/06	33	467669	0	439	3
2015/08/19/07	33	467669	0	440	3
2015/08/19/08	33	467669	0	441	3
2015/08/19/09	33	467669	0	442	3
2015/08/19/11	33	467669	0	444	3
2015/08/19/13	33	467669	0	446	3
2015/08/19/16	33	467669	0	449	3
2015/08/19/17	33	467669	0	450	3
2015/08/19/18	33	467669	0	451	3
2015/08/19/21	33	467669	0	454	3
2015/08/19/22	33	467669	0	455	3
2015/08/19/23	33	467669	0	456	3
2015/08/20/00	33	467669	0	457	3
2015/08/20/01	33	467669	0	458	3
2015/08/20/04	33	467669	0	461	3
2015/08/20/06	33	467669	0	463	3
2015/08/20/09	33	467669	0	466	3
2015/08/20/10	33	467669	0	467	3
2015/08/20/11	33	467669	0	468	3
2015/08/20/14	33	467669	0	471	3
2015/08/20/15	33	467669	0	472	3
2015/08/20/16	33	467669	0	473	3
2015/08/20/19	33	467669	0	476	3
2015/08/20/20	33	467669	0	477	3
2015/08/20/21	33	467669	0	478	3
2015/08/20/22	33	467669	0	479	3
2015/08/21/01	33	467669	0	482	3
2015/08/21/02	33	467669	0	483	3
2015/08/21/03	33	467669	0	484	3
2015/08/21/06	33	467669	0	487	3
2015/08/21/07	33	467669	0	488	3
2015/08/21/08	33	467669	0	489	3
2015/08/21/09	33	467669	0	490	3
2015/08/21/11	33	467669	0	492	3
2015/08/21/12	33	467669	0	493	3
2015/08/21/13	33	467669	0	494	3
2015/08/21/14	33	467669	0	495	3
2015/08/21/16	33	467669	0	497	3
2015/08/21/17	33	467669	0	498	3
2015/08/21/18	33	467669	0	499	3
2015/08/21/19	33	467669	0	500	3
2015/08/21/21	33	467669	0	502	3
2015/08/21/22	33	467669	0	503	3
2015/08/22/00	33	467669	0	505	3
2015/08/22/01	33	467669	0	506	3
2015/08/22/04	33	467669	0	509	3
2015/08/22/05	33	467669	0	510	3
2015/08/22/08	33	467669	0	513	3
2015/08/22/09	33	467669	0	514	3
2015/08/22/10	33	467669	0	515	3
2015/08/22/11	33	467669	0	516	3
2015/08/22/14	33	467669	0	519	3
2015/08/22/15	33	467669	0	520	3
2015/08/22/16	33	467669	0	521	3
2015/08/22/17	33	467669	0	522	3
2015/08/22/19	33	467669	0	524	3
2015/08/22/20	33	467669	0	525	3
2015/08/22/21	33	467669	0	526	3
2015/08/22/22	33	467669	0	527	3
2015/08/23/01	33	467669	0	530	3
2015/08/23/02	33	467669	0	531	3
2015/08/23/03	33	467669	0	532	3
2015/08/23/06	33	467669	0	535	3
2015/08/23/07	33	467669	0	536	3
2015/08/23/11	33	467669	0	540	3
2015/08/23/12	33	467669	0	541	3
2015/08/23/13	33	467669	0	542	3
2015/08/23/15	33	467669	0	544	3
2015/08/23/16	33	467669	0	545	3
2015/08/23/17	33	467669	0	546	3
2015/08/23/18	33	467669	0	547	3
2015/08/23/20	33	467669	0	549	3
2015/08/23/21	33	467669	0	550	3
2015/08/23/22	33	467669	0	551	3
2015/08/24/00	33	467669	0	553	3
2015/08/24/02	33	467669	0	555	3
2015/08/24/03	33	467669	0	556	3
2015/08/24/05	33	467669	0	558	3
2015/08/24/08	33	467669	0	561	3
2015/08/24/09	33	467669	0	562	3
2015/08/24/10	33	467669	0	563	3
2015/08/24/13	33	467669	0	566	3
2015/08/24/14	33	467669	0	567	3
2015/08/24/15	33	467669	0	568	3
2015/08/24/18	33	467669	0	571	3
2015/08/24/19	33	467669	0	572	3
2015/08/24/20	33	467669	0	573	3
2015/08/24/21	33	467669	0	574	3
2015/08/25/00	33	467669	0	577	3
2015/08/25/01	33	467669	0	578	3
2015/08/25/02	33	467669	0	579	3
2015/08/25/03	33	467669	0	580	3
2015/08/25/05	33	467669	0	582	3
2015/08/25/06	33	467669	0	583	3
2015/08/25/07	33	467669	0	584	3
2015/08/25/08	33	467669	0	585	3
2015/08/25/11	33	467669	0	588	3
2015/08/25/12	33	467669	0	589	3
2015/08/25/13	33	467669	0	590	3
2015/08/25/15	33	467669	0	592	3
2015/08/25/16	33	467669	0	593	3
2015/08/25/17	33	467669	0	594	3
2015/08/25/18	33	467669	0	595	3
2015/08/25/19	33	467669	0	596	3
2015/08/25/20	33	467669	0	597	3
2015/08/25/21	33	467669	0	598	3
2015/08/25/22	33	467669	0	599	3
2015/08/25/23	33	467669	0	600	3
2015/08/26/00	33	467669	0	601	3
2015/08/26/01	33	467669	0	602	3
2015/08/26/02	33	467669	0	603	3
2015/08/26/03	33	467669	0	604	3
2015/08/26/04	33	467669	0	605	3
2015/08/26/05	33	467669	0	606	3
2015/08/26/06	33	467669	0	607	3
2015/08/26/07	33	467669	0	608	3
2015/08/26/08	33	467669	0	609	3
2015/08/26/09	33	467669	0	610	3
2015/08/26/10	33	467669	0	611	3
2015/08/26/11	33	467669	0	612	3
2015/08/26/12	33	467669	0	613	3
2015/08/26/13	33	467669	0	614	3
2015/08/26/14	33	467669	0	615	3
2015/08/26/15	33	467669	0	616	3
2015/08/26/16	33	467669	0	617	3
2015/08/26/17	33	467669	0	618	3
2015/08/26/18	33	467669	0	619	3
2015/08/26/19	33	467669	0	620	3
2015/08/26/20	33	467669	0	621	3
2015/08/26/21	33	467669	0	622	3
2015/08/26/22	33	467669	0	623	3
2015/08/26/23	33	467669	0	624	3
2015/08/27/00	33	467669	0	625	3
2015/08/27/01	33	467669	0	626	3
2015/08/27/02	33	467669	0	627	3
2015/08/27/04	33	467669	0	629	3
2015/08/27/05	33	467669	0	630	3
2015/08/27/06	33	467669	0	631	3
2015/08/27/07	33	467669	0	632	3
2015/08/27/08	33	467669	0	633	3
2015/08/27/09	33	467669	0	634	3
2015/08/27/10	33	467669	0	635	3
2015/08/27/11	33	467669	0	636	3
2015/08/27/13	33	467669	0	638	3
2015/08/27/14	33	467669	0	639	3
2015/08/27/15	33	467669	0	640	3
2015/08/27/16	33	467669	0	641	3
2015/08/27/18	33	467669	0	643	3
2015/08/27/19	33	467669	0	644	3
2015/08/27/20	33	467669	0	645	3
2015/08/27/21	33	467669	0	646	3
2015/08/27/22	33	467669	0	647	3
2015/08/27/23	33	467669	0	648	3
2015/08/28/00	33	467669	0	649	3
2015/08/28/01	33	467669	0	650	3
2015/08/28/02	33	467669	0	651	3
2015/08/28/03	33	467669	0	652	3
2015/08/28/04	33	467669	0	653	3
2015/08/28/06	33	467669	0	655	3
2015/08/28/07	33	467669	0	656	3
2015/08/28/09	33	467669	0	658	3
2015/08/28/10	33	467669	0	659	3
2015/08/28/11	33	467669	0	660	3
2015/08/28/12	33	467669	0	661	3
2015/08/28/13	33	467669	0	662	3
2015/08/28/14	33	467669	0	663	3
2015/08/28/15	33	467669	0	664	3
2015/08/28/16	33	467669	0	665	3
2015/08/28/17	33	467669	0	666	3
2015/08/28/18	33	467669	0	667	3
2015/08/28/19	33	467669	0	668	3
2015/08/28/20	33	467669	0	669	3
2015/08/28/21	33	467669	0	670	3
2015/08/28/22	33	467669	0	671	3
2015/08/29/00	33	467669	0	673	3
2015/08/29/01	33	467669	0	674	3
2015/08/29/02	33	467669	0	675	3
2015/08/29/03	33	467669	0	676	3
2015/08/29/04	33	467669	0	677	3
2015/08/29/05	33	467669	0	678	3
2015/08/29/07	33	467669	0	680	3
2015/08/29/08	33	467669	0	681	3
2015/08/29/09	33	467669	0	682	3
2015/08/29/10	33	467669	0	683	3
2015/08/29/11	33	467669	0	684	3
2015/08/29/12	33	467669	0	685	3
2015/08/29/13	33	467669	0	686	3
2015/08/29/14	33	467669	0	687	3
2015/08/29/15	33	467669	0	688	3
2015/08/29/16	33	467669	0	689	3
2015/08/29/18	33	467669	0	691	3
2015/08/29/19	33	467669	0	692	3
2015/08/29/21	33	467669	0	694	3
2015/08/29/22	33	467669	0	695	3
2015/08/30/00	33	467669	0	697	3
2015/08/30/02	33	467669	0	699	3
2015/08/30/03	33	467669	0	700	3
2015/08/30/04	33	467669	0	701	3
2015/08/30/05	33	467669	0	702	3
2015/08/30/06	33	467669	0	703	3
2015/08/30/07	33	467669	0	704	3
2015/08/30/08	33	467669	0	705	3
2015/08/30/09	33	467669	0	706	3
2015/08/30/10	33	467669	0	707	3
2015/08/30/11	33	467669	0	708	3
2015/08/30/12	33	467669	0	709	3
2015/08/30/13	33	467669	0	710	3
2015/08/30/14	33	467669	0	711	3
2015/08/30/15	33	467669	0	712	3
2015/08/30/16	33	467669	0	713	3
2015/08/30/17	33	467669	0	714	3
2015/08/30/18	33	467669	0	715	3
2015/08/30/19	33	467669	0	716	3
2015/08/30/20	33	467669	0	717	3
2015/08/30/21	33	467669	0	718	3
2015/08/30/22	33	467669	0	719	3
2015/08/30/23	33	467669	0	720	3
2015/08/31/00	33	467669	0	721	3
2015/08/31/01	33	467669	0	722	3
2015/08/31/02	33	467669	0	723	3
2015/08/31/04	33	467669	0	725	3
2015/08/31/05	33	467669	0	726	3
2015/08/31/06	33	467669	0	727	3
2015/08/31/07	33	467669	0	728	3
2015/08/31/08	33	467669	0	729	3
2015/08/31/09	33	467669	0	730	3
2015/08/31/10	33	467669	0	731	3
2015/08/31/11	33	467669	0	732	3
2015/08/31/12	33	467669	0	733	3
2015/08/31/13	33	467669	0	734	3
2015/08/31/14	33	467669	0	735	3
2015/08/31/15	33	467669	0	736	3
2015/08/31/16	33	467669	0	737	3
2015/08/31/17	33	467669	0	738	3
2015/08/31/19	33	467669	0	740	3
2015/08/31/21	33	467669	0	742	3
2015/08/31/22	33	467669	0	743	3
2015/08/31/23	33	467669	0	744	3
2015/09/01/00	33	467669	0	745	3
2015/09/01/02	33	467669	0	747	3
2015/09/01/03	33	467669	0	748	3
2015/09/01/04	33	467669	0	749	3
2015/09/01/05	33	467669	0	750	3
2015/09/01/06	33	467669	0	751	3
2015/09/01/07	33	467669	0	752	3
2015/09/01/09	33	467669	0	754	3
2015/09/01/10	33	467669	0	755	3
2015/09/01/11	33	467669	0	756	3
2015/09/01/12	33	467669	0	757	3
2015/09/01/14	33	467669	0	759	3
2015/09/01/15	33	467669	0	760	3
2015/09/01/16	33	467669	0	761	3
2015/09/01/17	33	467669	0	762	3
2015/09/01/18	33	467669	0	763	3
2015/09/01/21	33	467669	0	766	3
2015/09/01/22	33	467669	0	767	3
2015/09/01/23	33	467669	0	768	3
2015/09/02/00	33	467669	0	769	3
2015/09/02/01	33	467669	0	770	3
2015/09/02/02	33	467669	0	771	3
2015/09/02/03	33	467669	0	772	3
2015/09/02/04	33	467669	0	773	3
2015/09/02/05	33	467669	0	774	3
2015/09/02/07	33	467669	0	776	3
2015/09/02/08	33	467669	0	777	3
2015/09/02/09	33	467669	0	778	3
2015/09/02/10	33	467669	0	779	3
2015/09/02/11	33	467669	0	780	3
2015/09/02/13	33	467669	0	782	3
2015/09/02/14	33	467669	0	783	3
2015/09/02/15	33	467669	0	784	3
2015/09/02/16	33	467669	0	785	3
2015/09/02/18	33	467669	0	787	3
2015/09/02/19	33	467669	0	788	3
2015/09/02/20	33	467669	0	789	3
2015/09/02/21	33	467669	0	790	3
2015/09/02/22	33	467669	0	791	3
2015/09/02/23	33	467669	0	792	3
2015/09/03/00	33	467669	0	793	3
2015/09/03/01	33	467669	0	794	3
2015/09/03/02	33	467669	0	795	3
2015/09/03/03	33	467669	0	796	3
2015/09/03/04	33	467669	0	797	3
2015/09/03/05	33	467669	0	798	3
2015/09/03/06	33	467669	0	799	3
2015/09/03/07	33	467669	0	800	3
2015/09/03/08	33	467669	0	801	3
2015/09/03/09	33	467669	0	802	3
2015/09/03/11	33	467669	0	804	3
2015/09/03/12	33	467669	0	805	3
2015/09/03/13	33	467669	0	806	3
2015/09/03/15	33	467669	0	808	3
2015/09/03/16	33	467669	0	809	3
2015/09/03/17	33	467669	0	810	3
2015/09/03/18	33	467669	0	811	3
2015/09/03/19	33	467669	0	812	3
2015/09/03/20	33	467669	0	813	3
2015/09/03/21	33	467669	0	814	3
2015/09/03/22	33	467669	0	815	3
2015/09/03/23	33	467669	0	816	3
2015/09/04/01	33	467669	0	818	3
2015/09/04/02	33	467669	0	819	3
2015/09/04/03	33	467669	0	820	3
2015/09/04/04	33	467669	0	821	3
2015/09/04/05	33	467669	0	822	3
2015/09/04/06	33	467669	0	823	3
2015/09/04/07	33	467669	0	824	3
2015/09/04/08	33	467669	0	825	3
2015/09/04/09	33	467669	0	826	3
2015/09/04/10	33	467669	0	827	3
2015/09/04/11	33	467669	0	828	3
2015/09/04/13	33	467669	0	830	3
2015/09/04/14	33	467669	0	831	3
2015/09/04/15	33	467669	0	832	3
2015/09/04/17	33	467669	0	834	3
2015/09/04/18	33	467669	0	835	3
2015/09/04/19	33	467669	0	836	3
2015/09/04/20	33	467669	0	837	3
2015/09/04/21	33	467669	0	838	3
2015/09/04/22	33	467669	0	839	3
2015/09/05/00	33	467669	0	841	3
2015/09/05/02	33	467669	0	843	3
2015/09/05/03	33	467669	0	844	3
2015/09/05/04	33	467669	0	845	3
2015/09/05/06	33	467669	0	847	3
2015/09/05/08	33	467669	0	849	3
2015/09/05/09	33	467669	0	850	3
2015/09/05/10	33	467669	0	851	3
2015/09/05/12	33	467669	0	853	3
2015/09/05/13	33	467669	0	854	3
2015/09/05/14	33	467669	0	855	3
2015/09/05/15	33	467669	0	856	3
2015/09/05/16	33	467669	0	857	3
2015/09/05/18	33	467669	0	859	3
2015/09/05/19	33	467669	0	860	3
2015/09/05/20	33	467669	0	861	3
2015/09/05/22	33	467669	0	863	3
2015/09/06/00	33	467669	0	865	3
2015/09/06/02	33	467669	0	867	3
2015/09/06/05	33	467669	0	870	3
2015/09/06/06	33	467669	0	871	3
2015/09/06/07	33	467669	0	872	3
2015/09/06/08	33	467669	0	873	3
2015/09/06/10	33	467669	0	875	3
2015/09/06/11	33	467669	0	876	3
2015/09/06/12	33	467669	0	877	3
2015/09/06/14	33	467669	0	879	3
2015/09/06/15	33	467669	0	880	3
2015/09/06/16	33	467669	0	881	3
2015/09/06/17	33	467669	0	882	3
2015/09/06/18	33	467669	0	883	3
2015/09/06/19	33	467669	0	884	3
2015/09/06/20	33	467669	0	885	3
2015/09/06/21	33	467669	0	886	3
2015/09/06/22	33	467669	0	887	3
2015/09/06/23	33	467669	0	888	3
2015/09/07/01	33	467669	0	890	3
2015/09/07/02	33	467669	0	891	3
2015/09/07/03	33	467669	0	892	3
2015/09/07/04	33	467669	0	893	3
2015/09/07/05	33	467669	0	894	3
2015/09/07/06	33	467669	0	895	3
2015/09/07/07	33	467669	0	896	3
2015/09/07/08	33	467669	0	897	3
2015/09/07/09	33	467669	0	898	3
2015/09/07/10	33	467669	0	899	3
2015/09/07/11	33	467669	0	900	3
2015/09/07/13	33	467669	0	902	3
2015/09/07/14	33	467669	0	903	3
2015/09/07/15	33	467669	0	904	3
2015/09/07/16	33	467669	0	905	3
2015/09/07/17	33	467669	0	906	3
2015/09/07/18	33	467669	0	907	3
2015/09/07/19	33	467669	0	908	3
2015/09/07/20	33	467669	0	909	3
2015/09/07/21	33	467669	0	910	3
2015/09/07/22	33	467669	0	911	3
2015/09/07/23	33	467669	0	912	3
2015/09/08/02	33	467669	0	915	3
2015/09/08/03	33	467669	0	916	3
2015/09/08/04	33	467669	0	917	3
2015/09/08/05	33	467669	0	918	3
2015/09/08/08	33	467669	0	921	3
2015/09/08/09	33	467669	0	922	3
2015/09/08/10	33	467669	0	923	3
2015/09/08/12	33	467669	0	925	3
2015/09/08/13	33	467669	0	926	3
2015/09/08/14	33	467669	0	927	3
2015/09/08/15	33	467669	0	928	3
2015/09/08/16	33	467669	0	929	3
2015/09/08/18	33	467669	0	931	3
2015/09/08/19	33	467669	0	932	3
2015/09/08/20	33	467669	0	933	3
2015/09/08/21	33	467669	0	934	3
2015/09/08/23	33	467669	0	936	3
2015/09/09/00	33	467669	0	937	3
2015/09/09/01	33	467669	0	938	3
2015/09/09/03	33	467669	0	940	3
2015/09/09/05	33	467669	0	942	3
2015/09/09/06	33	467669	0	943	3
2015/09/09/07	33	467669	0	944	3
2015/09/09/08	33	467669	0	945	3
2015/09/09/11	33	467669	0	948	3
2015/09/09/12	33	467669	0	949	3
2015/09/09/13	33	467669	0	950	3
2015/09/09/14	33	467669	0	951	3
2015/09/09/15	33	467669	0	952	3
2015/09/09/16	33	467669	0	953	3
2015/09/09/18	33	467669	0	955	3
2015/09/09/20	33	467669	0	957	3
2015/09/09/21	33	467669	0	958	3
2015/09/09/22	33	467669	0	959	3
2015/09/09/23	33	467669	0	960	3
2015/09/10/01	33	467669	0	962	3
2015/09/10/02	33	467669	0	963	3
2015/09/10/03	33	467669	0	964	3
2015/09/10/04	33	467669	0	965	3
2015/09/10/05	33	467669	0	966	3
2015/09/10/07	33	467669	0	968	3
2015/09/10/08	33	467669	0	969	3
2015/09/10/09	33	467669	0	970	3
2015/09/10/11	33	467669	0	972	3
2015/09/10/12	33	467669	0	973	3
2015/09/10/13	33	467669	0	974	3
2015/09/10/15	33	467669	0	976	3
2015/09/10/16	33	467669	0	977	3
2015/09/10/17	33	467669	0	978	3
2015/09/10/18	33	467669	0	979	3
2015/09/10/19	33	467669	0	980	3
2015/09/10/20	33	467669	0	981	3
2015/09/10/22	33	467669	0	983	3
2015/09/10/23	33	467669	0	984	3
2015/09/11/00	33	467669	0	985	3
2015/09/11/01	33	467669	0	986	3
2015/09/11/02	33	467669	0	987	3
2015/09/11/04	33	467669	0	989	3
2015/09/11/06	33	467669	0	991	3
2015/09/11/07	33	467669	0	992	3
2015/09/11/08	33	467669	0	993	3
2015/09/11/09	33	467669	0	994	3
2015/09/11/11	33	467669	0	996	3
2015/09/11/13	33	467669	0	998	3
2015/09/11/16	33	467669	0	1001	3
2015/09/11/18	33	467669	0	1003	3
2015/09/11/19	33	467669	0	1004	3
2015/09/11/20	33	467669	0	1005	3
2015/09/11/21	33	467669	0	1006	3
2015/09/11/22	33	467669	0	1007	3
2015/09/11/23	33	467669	0	1008	3
2015/09/12/01	33	467669	0	1010	3
2015/09/12/02	33	467669	0	1011	3
2015/09/12/03	33	467669	0	1012	3
2015/09/12/04	33	467669	0	1013	3
2015/09/12/05	33	467669	0	1014	3
2015/09/12/07	33	467669	0	1016	3
2015/09/12/08	33	467669	0	1017	3
2015/09/12/09	33	467669	0	1018	3
2015/09/12/10	33	467669	0	1019	3
2015/09/12/11	33	467669	0	1020	3
2015/09/12/12	33	467669	0	1021	3
2015/09/12/13	33	467669	0	1022	3
2015/09/12/14	33	467669	0	1023	3
2015/09/12/15	33	467669	0	1024	3
2015/09/12/17	33	467669	0	1026	3
2015/09/12/18	33	467669	0	1027	3
2015/09/12/19	33	467669	0	1028	3
2015/09/12/20	33	467669	0	1029	3
2015/09/12/21	33	467669	0	1030	3
2015/09/12/22	33	467669	0	1031	3
2015/09/12/23	33	467669	0	1032	3
2015/09/13/00	33	467669	0	1033	3
2015/09/13/01	33	467669	0	1034	3
2015/09/13/03	33	467669	0	1036	3
2015/09/13/04	33	467669	0	1037	3
2015/09/13/06	33	467669	0	1039	3
2015/09/13/07	33	467669	0	1040	3
2015/09/13/08	33	467669	0	1041	3
2015/09/13/09	33	467669	0	1042	3
2015/09/13/11	33	467669	0	1044	3
2015/09/13/12	33	467669	0	1045	3
2015/09/13/13	33	467669	0	1046	3
2015/09/13/15	33	467669	0	1048	3
2015/09/13/16	33	467669	0	1049	3
2015/09/13/17	33	467669	0	1050	3
2015/09/13/18	33	467669	0	1051	3
2015/09/13/21	33	467669	0	1054	3
2015/09/13/22	33	467669	0	1055	3
2015/09/14/00	33	467669	0	1057	3
2015/09/14/01	33	467669	0	1058	3
2015/09/14/02	33	467669	0	1059	3
2015/09/14/03	33	467669	0	1060	3
2015/09/14/04	33	467669	0	1061	3
2015/09/14/05	33	467669	0	1062	3
2015/09/14/08	33	467669	0	1065	3
2015/09/14/09	33	467669	0	1066	3
2015/09/14/10	33	467669	0	1067	3
2015/09/14/12	33	467669	0	1069	3
2015/09/14/13	33	467669	0	1070	3
2015/09/14/14	33	467669	0	1071	3
2015/09/14/15	33	467669	0	1072	3
2015/09/14/17	33	467669	0	1074	3
2015/09/14/18	33	467669	0	1075	3
2015/09/14/19	33	467669	0	1076	3
2015/09/14/20	33	467669	0	1077	3
2015/09/14/21	33	467669	0	1078	3
2015/09/14/23	33	467669	0	1080	3
2015/09/15/00	33	467669	0	1081	3
2015/09/15/02	33	467669	0	1083	3
2015/09/15/03	33	467669	0	1084	3
2015/09/15/04	33	467669	0	1085	3
2015/09/15/05	33	467669	0	1086	3
2015/09/15/06	33	467669	0	1087	3
2015/09/15/07	33	467669	0	1088	3
2015/09/15/08	33	467669	0	1089	3
2015/09/15/09	33	467669	0	1090	3
2015/09/15/10	33	467669	0	1091	3
2015/09/15/11	33	467669	0	1092	3
2015/09/15/13	33	467669	0	1094	3
2015/09/15/14	33	467669	0	1095	3
2015/09/15/16	33	467669	0	1097	3
2015/09/15/18	33	467669	0	1099	3
2015/09/15/19	33	467669	0	1100	3
2015/09/15/21	33	467669	0	1102	3
2015/09/15/22	33	467669	0	1103	3
2015/09/16/00	33	467669	0	1105	3
2015/09/16/01	33	467669	0	1106	3
2015/09/16/02	33	467669	0	1107	3
2015/09/16/03	33	467669	0	1108	3
2015/09/16/05	33	467669	0	1110	3
2015/09/16/07	33	467669	0	1112	3
2015/09/16/08	33	467669	0	1113	3
2015/09/16/09	33	467669	0	1114	3
2015/09/16/11	33	467669	0	1116	3
2015/09/16/12	33	467669	0	1117	3
2015/09/16/13	33	467669	0	1118	3
2015/09/16/14	33	467669	0	1119	3
2015/09/16/15	33	467669	0	1120	3
2015/09/16/16	33	467669	0	1121	3
2015/09/16/18	33	467669	0	1123	3
2015/09/16/19	33	467669	0	1124	3
2015/09/16/20	33	467669	0	1125	3
2015/09/16/21	33	467669	0	1126	3
2015/09/16/23	33	467669	0	1128	3
2015/09/17/00	33	467669	0	1129	3
2015/09/17/01	33	467669	0	1130	3
2015/09/17/02	33	467669	0	1131	3
2015/09/17/03	33	467669	0	1132	3
2015/09/17/04	33	467669	0	1133	3
2015/09/17/05	33	467669	0	1134	3
2015/09/17/06	33	467669	0	1135	3
2015/09/17/07	33	467669	0	1136	3
2015/09/17/08	33	467669	0	1137	3
2015/09/17/10	33	467669	0	1139	3
2015/09/17/11	33	467669	0	1140	3
2015/09/17/12	33	467669	0	1141	3
2015/09/17/13	33	467669	0	1142	3
2015/09/17/14	33	467669	0	1143	3
2015/09/17/16	33	467669	0	1145	3
2015/09/17/18	33	467669	0	1147	3
2015/09/17/19	33	467669	0	1148	3
2015/09/17/20	33	467669	0	1149	3
2015/09/17/21	33	467669	0	1150	3
2015/09/17/22	33	467669	0	1151	3
2015/09/18/00	33	467669	0	1153	3
2015/09/18/01	33	467669	0	1154	3
2015/09/18/03	33	467669	0	1156	3
2015/09/18/04	33	467669	0	1157	3
2015/09/18/05	33	467669	0	1158	3
2015/09/18/06	33	467669	0	1159	3
2015/09/18/07	33	467669	0	1160	3
2015/09/18/08	33	467669	0	1161	3
2015/09/18/09	33	467669	0	1162	3
2015/09/18/10	33	467669	0	1163	3
2015/09/18/11	33	467669	0	1164	3
2015/09/18/12	33	467669	0	1165	3
2015/09/18/13	33	467669	0	1166	3
2015/09/18/17	33	467669	0	1170	3
2015/09/18/19	33	467669	0	1172	3
2015/09/18/23	33	467669	0	1176	3
2015/09/19/00	33	467669	0	1177	3
2015/09/19/01	33	467669	0	1178	3
2015/09/19/03	33	467669	0	1180	3
2015/09/19/05	33	467669	0	1182	3
2015/09/19/08	33	467669	0	1185	3
2015/09/19/10	33	467669	0	1187	3
2015/09/19/11	33	467669	0	1188	3
2015/09/19/13	33	467669	0	1190	3
2015/09/19/15	33	467669	0	1192	3
2015/09/19/16	33	467669	0	1193	3
2015/09/19/18	33	467669	0	1195	3
2015/09/19/19	33	467669	0	1196	3
2015/09/19/21	33	467669	0	1198	3
2015/09/19/22	33	467669	0	1199	3
2015/09/19/23	33	467669	0	1200	3
2015/09/20/01	33	467669	0	1202	3
2015/09/20/04	33	467669	0	1205	3
2015/09/20/05	33	467669	0	1206	3
2015/09/20/06	33	467669	0	1207	3
2015/09/20/10	33	467669	0	1211	3
2015/09/20/11	33	467669	0	1212	3
2015/09/20/12	33	467669	0	1213	3
2015/09/20/14	33	467669	0	1215	3
2015/09/20/15	33	467669	0	1216	3
2015/09/20/16	33	467669	0	1217	3
2015/09/20/17	33	467669	0	1218	3
2015/09/20/19	33	467669	0	1220	3
2015/09/20/20	33	467669	0	1221	3
2015/09/20/21	33	467669	0	1222	3
2015/09/20/22	33	467669	0	1223	3
2015/09/20/23	33	467669	0	1224	3
2015/09/21/02	33	467669	0	1227	3
2015/09/21/04	33	467669	0	1229	3
2015/09/21/05	33	467669	0	1230	3
2015/09/21/09	33	467669	0	1234	3
2015/09/21/10	33	467669	0	1235	3
2015/09/21/13	33	467669	0	1238	3
2015/09/21/14	33	467669	0	1239	3
2015/09/21/15	33	467669	0	1240	3
2015/09/21/18	33	467669	0	1243	3
2015/09/21/19	33	467669	0	1244	3
2015/09/21/21	33	467669	0	1246	3
2015/09/21/22	33	467669	0	1247	3
2015/09/22/01	33	467669	0	1250	3
2015/09/22/02	33	467669	0	1251	3
2015/09/22/04	33	467669	0	1253	3
2015/09/22/05	33	467669	0	1254	3
2015/09/22/07	33	467669	0	1256	3
2015/09/22/08	33	467669	0	1257	3
2015/09/22/10	33	467669	0	1259	3
2015/09/22/12	33	467669	0	1261	3
2015/09/22/14	33	467669	0	1263	3
2015/09/22/15	33	467669	0	1264	3
2015/09/22/17	33	467669	0	1266	3
2015/09/22/18	33	467669	0	1267	3
2015/09/22/19	33	467669	0	1268	3
2015/09/22/21	33	467669	0	1270	3
2015/09/22/23	33	467669	0	1272	3
2015/09/23/00	33	467669	0	1273	3
2015/09/23/01	33	467669	0	1274	3
2015/09/23/02	33	467669	0	1275	3
2015/09/23/05	33	467669	0	1278	3
2015/09/23/06	33	467669	0	1279	3
2015/09/23/07	33	467669	0	1280	3
2015/09/23/08	33	467669	0	1281	3
2015/09/23/10	33	467669	0	1283	3
2015/09/23/11	33	467669	0	1284	3
2015/09/23/13	33	467669	0	1286	3
2015/09/23/15	33	467669	0	1288	3
2015/09/23/16	33	467669	0	1289	3
2015/09/23/17	33	467669	0	1290	3
2015/09/23/21	33	467669	0	1294	3
2015/09/23/22	33	467669	0	1295	3
2015/09/23/23	33	467669	0	1296	3
2015/09/24/01	33	467669	0	1298	3
2015/09/24/03	33	467669	0	1300	3
2015/09/24/04	33	467669	0	1301	3
2015/09/24/05	33	467669	0	1302	3
2015/09/24/06	33	467669	0	1303	3
2015/09/24/07	33	467669	0	1304	3
2015/09/24/09	33	467669	0	1306	3
2015/09/24/10	33	467669	0	1307	3
2015/09/24/12	33	467669	0	1309	3
2015/09/24/14	33	467669	0	1311	3
2015/09/24/15	33	467669	0	1312	3
2015/09/24/17	33	467669	0	1314	3
2015/09/24/19	33	467669	0	1316	3
2015/09/24/20	33	467669	0	1317	3
2015/09/24/21	33	467669	0	1318	3
2015/09/24/22	33	467669	0	1319	3
2015/09/24/23	33	467669	0	1320	3
2015/09/25/03	33	467669	0	1324	3
2015/09/25/04	33	467669	0	1325	3
2015/09/25/07	33	467669	0	1328	3
2015/09/25/08	33	467669	0	1329	3
2015/09/25/09	33	467669	0	1330	3
2015/09/25/10	33	467669	0	1331	3
2015/09/25/14	33	467669	0	1335	3
2015/09/25/18	33	467669	0	1339	3
2015/09/25/19	33	467669	0	1340	3
2015/09/25/20	33	467669	0	1341	3
2015/09/25/23	33	467669	0	1344	3
2015/09/26/00	33	467669	0	1345	3
2015/09/26/01	33	467669	0	1346	3
2015/09/26/02	33	467669	0	1347	3
2015/09/26/05	33	467669	0	1350	3
2015/09/26/07	33	467669	0	1352	3
2015/09/26/08	33	467669	0	1353	3
2015/09/26/10	33	467669	0	1355	3
2015/09/26/11	33	467669	0	1356	3
2015/09/26/12	33	467669	0	1357	3
2015/09/26/13	33	467669	0	1358	3
2015/09/26/15	33	467669	0	1360	3
2015/09/26/16	33	467669	0	1361	3
2015/09/26/18	33	467669	0	1363	3
2015/09/26/20	33	467669	0	1365	3
2015/09/26/21	33	467669	0	1366	3
2015/09/26/22	33	467669	0	1367	3
2015/09/26/23	33	467669	0	1368	3
2015/09/27/01	33	467669	0	1370	3
2015/09/27/03	33	467669	0	1372	3
2015/09/27/04	33	467669	0	1373	3
2015/09/27/05	33	467669	0	1374	3
2015/09/27/07	33	467669	0	1376	3
2015/09/27/09	33	467669	0	1378	3
2015/09/27/10	33	467669	0	1379	3
2015/09/27/11	33	467669	0	1380	3
2015/09/27/12	33	467669	0	1381	3
2015/09/27/14	33	467669	0	1383	3
2015/09/27/15	33	467669	0	1384	3
2015/09/27/16	33	467669	0	1385	3
2015/09/27/17	33	467669	0	1386	3
2015/09/27/19	33	467669	0	1388	3
2015/09/27/20	33	467669	0	1389	3
2015/09/27/21	33	467669	0	1390	3
2015/09/27/22	33	467669	0	1391	3
2015/09/28/02	33	467669	0	1395	3
2015/09/28/03	33	467669	0	1396	3
2015/09/28/04	33	467669	0	1397	3
2015/09/28/06	33	467669	0	1399	3
2015/09/28/08	33	467669	0	1401	3
2015/09/28/09	33	467669	0	1402	3
2015/09/28/11	33	467669	0	1404	3
2015/09/28/14	33	467669	0	1407	3
2015/09/28/15	33	467669	0	1408	3
2015/09/28/16	33	467669	0	1409	3
2015/09/28/17	33	467669	0	1410	3
2015/09/28/20	33	467669	0	1413	3
2015/09/28/21	33	467669	0	1414	3
2015/09/28/22	33	467669	0	1415	3
2015/09/29/00	33	467669	0	1417	3
2015/09/29/02	33	467669	0	1419	3
2015/09/29/03	33	467669	0	1420	3
2015/09/29/04	33	467669	0	1421	3
2015/09/29/05	33	467669	0	1422	3
2015/09/29/06	33	467669	0	1423	3
2015/09/29/09	33	467669	0	1426	3
2015/09/29/10	33	467669	0	1427	3
2015/09/29/11	33	467669	0	1428	3
2015/09/29/13	33	467669	0	1430	3
2015/09/29/14	33	467669	0	1431	3
2015/09/29/15	33	467669	0	1432	3
2015/09/29/16	33	467669	0	1433	3
2015/09/29/19	33	467669	0	1436	3
2015/09/29/20	33	467669	0	1437	3
2015/09/29/21	33	467669	0	1438	3
2015/09/29/22	33	467669	0	1439	3
2015/09/29/23	33	467669	0	1440	3
2015/09/30/02	33	467669	0	1443	3
2015/09/30/04	33	467669	0	1445	3
2015/09/30/05	33	467669	0	1446	3
2015/09/30/08	33	467669	0	1449	3
2015/09/30/09	33	467669	0	1450	3
2015/09/30/10	33	467669	0	1451	3
2015/09/30/13	33	467669	0	1454	3
2015/09/30/14	33	467669	0	1455	3
2015/09/30/15	33	467669	0	1456	3
2015/09/30/18	33	467669	0	1459	3
2015/09/30/19	33	467669	0	1460	3
2015/09/30/20	33	467669	0	1461	3
2015/09/30/22	33	467669	0	1463	3
2015/10/01/01	33	467669	0	1466	3
2015/10/01/02	33	467669	0	1467	3
2015/10/01/03	33	467669	0	1468	3
2015/10/01/04	33	467669	0	1469	3
2015/10/01/05	33	467669	0	1470	3
2015/10/01/08	33	467669	0	1473	3
2015/10/01/10	33	467669	0	1475	3
2015/10/01/12	33	467669	0	1477	3
2015/10/01/13	33	467669	0	1478	3
2015/10/01/15	33	467669	0	1480	3
2015/10/01/17	33	467669	0	1482	3
2015/10/01/18	33	467669	0	1483	3
2015/10/01/19	33	467669	0	1484	3
2015/10/01/21	33	467669	0	1486	3
2015/10/02/00	33	467669	0	1489	3
2015/10/02/01	33	467669	0	1490	3
2015/10/02/02	33	467669	0	1491	3
2015/10/02/06	33	467669	0	1495	3
2015/10/02/07	33	467669	0	1496	3
2015/10/02/08	33	467669	0	1497	3
2015/10/02/09	33	467669	0	1498	3
2015/10/02/11	33	467669	0	1500	3
2015/10/02/12	33	467669	0	1501	3
2015/10/02/13	33	467669	0	1502	3
2015/10/02/14	33	467669	0	1503	3
2015/10/02/17	33	467669	0	1506	3
2015/10/02/18	33	467669	0	1507	3
2015/10/02/19	33	467669	0	1508	3
2015/10/02/20	33	467669	0	1509	3
2015/10/02/22	33	467669	0	1511	3
2015/10/02/23	33	467669	0	1512	3
2015/10/03/00	33	467669	0	1513	3
2015/10/03/01	33	467669	0	1514	3
2015/10/03/03	33	467669	0	1516	3
2015/10/03/04	33	467669	0	1517	3
2015/10/03/06	33	467669	0	1519	3
2015/10/03/07	33	467669	0	1520	3
2015/10/03/08	33	467669	0	1521	3
2015/10/03/10	33	467669	0	1523	3
2015/10/03/11	33	467669	0	1524	3
2015/10/03/13	33	467669	0	1526	3
2015/10/03/15	33	467669	0	1528	3
2015/10/03/16	33	467669	0	1529	3
2015/10/03/17	33	467669	0	1530	3
2015/10/03/19	33	467669	0	1532	3
2015/10/03/20	33	467669	0	1533	3
2015/10/03/21	33	467669	0	1534	3
2015/10/03/22	33	467669	0	1535	3
2015/10/03/23	33	467669	0	1536	3
2015/10/04/01	33	467669	0	1538	3
2015/10/04/02	33	467669	0	1539	3
2015/10/04/03	33	467669	0	1540	3
2015/10/04/04	33	467669	0	1541	3
2015/10/04/05	33	467669	0	1542	3
2015/10/04/06	33	467669	0	1543	3
2015/10/04/07	33	467669	0	1544	3
2015/10/04/09	33	467669	0	1546	3
2015/10/04/10	33	467669	0	1547	3
2015/10/04/11	33	467669	0	1548	3
2015/10/04/12	33	467669	0	1549	3
2015/10/04/14	33	467669	0	1551	3
2015/10/04/15	33	467669	0	1552	3
2015/10/04/16	33	467669	0	1553	3
2015/10/04/17	33	467669	0	1554	3
2015/10/04/18	33	467669	0	1555	3
2015/10/04/20	33	467669	0	1557	3
2015/10/04/21	33	467669	0	1558	3
2015/10/04/22	33	467669	0	1559	3
2015/10/04/23	33	467669	0	1560	3
2015/10/05/01	33	467669	0	1562	3
2015/10/05/02	33	467669	0	1563	3
2015/10/05/03	33	467669	0	1564	3
2015/10/05/04	33	467669	0	1565	3
2015/10/05/05	33	467669	0	1566	3
2015/10/05/06	33	467669	0	1567	3
2015/10/05/07	33	467669	0	1568	3
2015/10/05/08	33	467669	0	1569	3
2015/10/05/09	33	467669	0	1570	3
2015/10/05/10	33	467669	0	1571	3
2015/10/05/12	33	467669	0	1573	3
2015/10/05/15	33	467669	0	1576	3
2015/10/05/16	33	467669	0	1577	3
2015/10/05/17	33	467669	0	1578	3
2015/10/05/19	33	467669	0	1580	3
2015/10/05/21	33	467669	0	1582	3
2015/10/05/22	33	467669	0	1583	3
2015/10/05/23	33	467669	0	1584	3
2015/10/06/00	33	467669	0	1585	3
2015/10/06/04	33	467669	0	1589	3
2015/10/06/05	33	467669	0	1590	3
2015/10/06/06	33	467669	0	1591	3
2015/10/06/07	33	467669	0	1592	3
2015/10/06/08	33	467669	0	1593	3
2015/10/06/10	33	467669	0	1595	3
2015/10/06/11	33	467669	0	1596	3
2015/10/06/12	33	467669	0	1597	3
2015/10/06/15	33	467669	0	1600	3
2015/10/06/17	33	467669	0	1602	3
2015/10/06/19	33	467669	0	1604	3
2015/10/06/22	33	467669	0	1607	3
2015/10/06/23	33	467669	0	1608	3
2015/10/07/01	33	467669	0	1610	3
2015/10/07/04	33	467669	0	1613	3
2015/10/07/05	33	467669	0	1614	3
2015/10/07/07	33	467669	0	1616	3
2015/10/07/09	33	467669	0	1618	3
2015/10/07/10	33	467669	0	1619	3
2015/10/07/11	33	467669	0	1620	3
2015/10/07/12	33	467669	0	1621	3
2015/10/07/15	33	467669	0	1624	3
2015/10/07/17	33	467669	0	1626	3
2015/10/07/21	33	467669	0	1630	3
2015/10/07/22	33	467669	0	1631	3
2015/10/07/23	33	467669	0	1632	3
2015/10/08/01	33	467669	0	1634	3
2015/10/08/04	33	467669	0	1637	3
2015/10/08/05	33	467669	0	1638	3
2015/10/08/06	33	467669	0	1639	3
2015/10/08/07	33	467669	0	1640	3
2015/10/08/10	33	467669	0	1643	3
2015/10/08/12	33	467669	0	1645	3
2015/10/08/15	33	467669	0	1648	3
2015/10/08/16	33	467669	0	1649	3
2015/10/08/18	33	467669	0	1651	3
2015/10/08/19	33	467669	0	1652	3
2015/10/08/21	33	467669	0	1654	3
2015/10/08/22	33	467669	0	1655	3
2015/10/08/23	33	467669	0	1656	3
2015/10/09/00	33	467669	0	1657	3
2015/10/09/03	33	467669	0	1660	3
2015/10/09/04	33	467669	0	1661	3
2015/10/09/05	33	467669	0	1662	3
2015/10/09/06	33	467669	0	1663	3
2015/10/09/07	33	467669	0	1664	3
2015/10/09/09	33	467669	0	1666	3
2015/10/09/10	33	467669	0	1667	3
2015/10/09/11	33	467669	0	1668	3
2015/10/09/12	33	467669	0	1669	3
2015/10/09/15	33	467669	0	1672	3
2015/10/09/17	33	467669	0	1674	3
2015/10/09/20	33	467669	0	1677	3
2015/10/09/21	33	467669	0	1678	3
2015/10/09/22	33	467669	0	1679	3
2015/10/10/00	33	467669	0	1681	3
2015/10/10/02	33	467669	0	1683	3
2015/10/10/03	33	467669	0	1684	3
2015/10/10/04	33	467669	0	1685	3
2015/10/10/05	33	467669	0	1686	3
2015/10/10/06	33	467669	0	1687	3
2015/10/10/09	33	467669	0	1690	3
2015/10/10/10	33	467669	0	1691	3
2015/10/10/11	33	467669	0	1692	3
2015/10/10/14	33	467669	0	1695	3
2015/10/10/15	33	467669	0	1696	3
2015/10/10/16	33	467669	0	1697	3
2015/10/10/19	33	467669	0	1700	3
2015/10/10/20	33	467669	0	1701	3
2015/10/10/21	33	467669	0	1702	3
2015/10/10/22	33	467669	0	1703	3
2015/10/10/23	33	467669	0	1704	3
2015/10/11/02	33	467669	0	1707	3
2015/10/11/03	33	467669	0	1708	3
2015/10/11/05	33	467669	0	1710	3
2015/10/11/07	33	467669	0	1712	3
2015/10/11/08	33	467669	0	1713	3
2015/10/11/09	33	467669	0	1714	3
2015/10/11/10	33	467669	0	1715	3
2015/10/11/12	33	467669	0	1717	3
2015/10/11/13	33	467669	0	1718	3
2015/10/11/14	33	467669	0	1719	3
2015/10/11/15	33	467669	0	1720	3
2015/10/11/19	33	467669	0	1724	3
2015/10/11/20	33	467669	0	1725	3
2015/10/11/21	33	467669	0	1726	3
2015/10/11/22	33	467669	0	1727	3
2015/10/12/01	33	467669	0	1730	3
2015/10/12/03	33	467669	0	1732	3
2015/10/12/04	33	467669	0	1733	3
2015/10/12/05	33	467669	0	1734	3
2015/10/12/08	33	467669	0	1737	3
2015/10/12/10	33	467669	0	1739	3
2015/10/12/11	33	467669	0	1740	3
2015/10/12/13	33	467669	0	1742	3
2015/10/12/14	33	467669	0	1743	3
2015/10/12/15	33	467669	0	1744	3
2015/10/12/19	33	467669	0	1748	3
2015/10/12/21	33	467669	0	1750	3
2015/10/12/22	33	467669	0	1751	3
2015/10/13/00	33	467669	0	1753	3
2015/10/13/02	33	467669	0	1755	3
2015/10/13/03	33	467669	0	1756	3
2015/10/13/04	33	467669	0	1757	3
2015/10/13/05	33	467669	0	1758	3
2015/10/13/06	33	467669	0	1759	3
2015/10/13/09	33	467669	0	1762	3
2015/10/13/10	33	467669	0	1763	3
2015/10/13/12	33	467669	0	1765	3
2015/10/13/14	33	467669	0	1767	3
2015/10/13/15	33	467669	0	1768	3
2015/10/13/16	33	467669	0	1769	3
2015/10/13/17	33	467669	0	1770	3
2015/10/13/21	33	467669	0	1774	3
2015/10/13/22	33	467669	0	1775	3
2015/10/13/23	33	467669	0	1776	3
2015/10/14/00	33	467669	0	1777	3
2015/10/14/01	33	467669	0	1778	3
2015/10/14/03	33	467669	0	1780	3
2015/10/14/04	33	467669	0	1781	3
2015/10/14/06	33	467669	0	1783	3
2015/10/14/09	33	467669	0	1786	3
2015/10/14/10	33	467669	0	1787	3
2015/10/14/12	33	467669	0	1789	3
2015/10/14/14	33	467669	0	1791	3
2015/10/14/15	33	467669	0	1792	3
2015/10/14/16	33	467669	0	1793	3
2015/10/14/20	33	467669	0	1797	3
2015/10/14/21	33	467669	0	1798	3
2015/10/14/22	33	467669	0	1799	3
2015/10/14/23	33	467669	0	1800	3
2015/10/15/00	33	467669	0	1801	3
2015/10/15/03	33	467669	0	1804	3
2015/10/15/04	33	467669	0	1805	3
2015/10/15/05	33	467669	0	1806	3
2015/10/15/06	33	467669	0	1807	3
2015/10/15/09	33	467669	0	1810	3
2015/10/15/10	33	467669	0	1811	3
2015/10/15/12	33	467669	0	1813	3
2015/10/15/14	33	467669	0	1815	3
2015/10/15/15	33	467669	0	1816	3
2015/10/15/16	33	467669	0	1817	3
2015/10/15/20	33	467669	0	1821	3
2015/10/16/08	33	467669	0	1833	3
2015/10/16/09	33	467669	0	1834	3
2015/10/16/10	33	467669	0	1835	3
2015/10/16/11	33	467669	0	1836	3
2015/10/16/12	33	467669	0	1837	3
2015/10/16/14	33	467669	0	1839	3
2015/10/16/17	33	467669	0	1842	3
2015/10/16/19	33	467669	0	1844	3
2015/10/16/21	33	467669	0	1846	3
2015/10/16/23	33	467669	0	1848	3
2015/10/17/00	33	467669	0	1849	3
2015/10/17/02	33	467669	0	1851	3
2015/10/17/03	33	467669	0	1852	3
2015/10/17/05	33	467669	0	1854	3
2015/10/17/06	33	467669	0	1855	3
2015/10/17/07	33	467669	0	1856	3
2015/10/17/08	33	467669	0	1857	3
2015/10/17/11	33	467669	0	1860	3
2015/10/17/13	33	467669	0	1862	3
2015/10/17/14	33	467669	0	1863	3
2015/10/17/17	33	467669	0	1866	3
2015/10/17/19	33	467669	0	1868	3
2015/10/17/20	33	467669	0	1869	3
2015/10/17/21	33	467669	0	1870	3
2015/10/17/23	33	467669	0	1872	3
2015/10/18/00	33	467669	0	1873	3
2015/10/18/01	33	467669	0	1874	3
2015/10/18/02	33	467669	0	1875	3
2015/10/18/03	33	467669	0	1876	3
2015/10/18/05	33	467669	0	1878	3
2015/10/18/06	33	467669	0	1879	3
2015/10/18/08	33	467669	0	1881	3
2015/10/18/09	33	467669	0	1882	3
2015/10/18/11	33	467669	0	1884	3
2015/10/18/12	33	467669	0	1885	3
2015/10/18/13	33	467669	0	1886	3
2015/10/18/14	33	467669	0	1887	3
2015/10/18/17	33	467669	0	1890	3
2015/10/18/18	33	467669	0	1891	3
2015/10/18/19	33	467669	0	1892	3
2015/10/18/20	33	467669	0	1893	3
2015/10/18/23	33	467669	0	1896	3
2015/10/19/01	33	467669	0	1898	3
2015/10/19/02	33	467669	0	1899	3
2015/10/19/03	33	467669	0	1900	3
2015/10/19/06	33	467669	0	1903	3
2015/10/19/07	33	467669	0	1904	3
2015/10/19/08	33	467669	0	1905	3
2015/10/19/09	33	467669	0	1906	3
2015/10/19/12	33	467669	0	1909	3
2015/10/19/13	33	467669	0	1910	3
2015/10/19/14	33	467669	0	1911	3
2015/10/19/17	33	467669	0	1914	3
2015/10/19/18	33	467669	0	1915	3
2015/10/19/20	33	467669	0	1917	3
2015/10/20/00	33	467669	0	1921	3
2015/10/20/01	33	467669	0	1922	3
2015/10/20/03	33	467669	0	1924	3
2015/10/20/04	33	467669	0	1925	3
2015/10/20/06	33	467669	0	1927	3
2015/10/20/07	33	467669	0	1928	3
2015/10/20/09	33	467669	0	1930	3
2015/10/20/12	33	467669	0	1933	3
2015/10/20/13	33	467669	0	1934	3
2015/10/20/14	33	467669	0	1935	3
2015/10/20/17	33	467669	0	1938	3
2015/10/20/18	33	467669	0	1939	3
2015/10/20/19	33	467669	0	1940	3
2015/10/20/20	33	467669	0	1941	3
2015/10/20/21	33	467669	0	1942	3
2015/10/20/23	33	467669	0	1944	3
2015/10/21/00	33	467669	0	1945	3
2015/10/21/02	33	467669	0	1947	3
2015/10/21/03	33	467669	0	1948	3
2015/10/21/05	33	467669	0	1950	3
2015/10/21/06	33	467669	0	1951	3
2015/10/21/07	33	467669	0	1952	3
2015/10/21/08	33	467669	0	1953	3
2015/10/21/09	33	467669	0	1954	3
2015/10/21/11	33	467669	0	1956	3
2015/10/21/12	33	467669	0	1957	3
2015/10/21/14	33	467669	0	1959	3
2015/10/21/16	33	467669	0	1961	3
2015/10/21/17	33	467669	0	1962	3
2015/10/21/19	33	467669	0	1964	3
2015/10/21/20	33	467669	0	1965	3
2015/10/21/22	33	467669	0	1967	3
2015/10/21/23	33	467669	0	1968	3
2015/10/22/00	33	467669	0	1969	3
2015/10/22/01	33	467669	0	1970	3
2015/10/22/05	33	467669	0	1974	3
2015/10/22/06	33	467669	0	1975	3
2015/10/22/07	33	467669	0	1976	3
2015/10/22/08	33	467669	0	1977	3
2015/10/22/10	33	467669	0	1979	3
2015/10/22/11	33	467669	0	1980	3
2015/10/22/12	33	467669	0	1981	3
2015/10/22/13	33	467669	0	1982	3
2015/10/22/15	33	467669	0	1984	3
2015/10/22/16	33	467669	0	1985	3
2015/10/22/17	33	467669	0	1986	3
2015/10/22/18	33	467669	0	1987	3
2015/10/22/19	33	467669	0	1988	3
2015/10/22/21	33	467669	0	1990	3
2015/10/22/22	33	467669	0	1991	3
2015/10/22/23	33	467669	0	1992	3
2015/10/23/00	33	467669	0	1993	3
2015/10/23/01	33	467669	0	1994	3
2015/10/23/03	33	467669	0	1996	3
2015/10/23/04	33	467669	0	1997	3
2015/10/23/05	33	467669	0	1998	3
2015/10/23/07	33	467669	0	2000	3
2015/10/23/09	33	467669	0	2002	3
2015/10/23/10	33	467669	0	2003	3
2015/10/23/11	33	467669	0	2004	3
2015/10/23/12	33	467669	0	2005	3
2015/10/23/13	33	467669	0	2006	3
2015/10/23/15	33	467669	0	2008	3
2015/10/23/16	33	467669	0	2009	3
2015/10/23/18	33	467669	0	2011	3
2015/10/23/19	33	467669	0	2012	3
2015/10/23/21	33	467669	0	2014	3
2015/10/23/22	33	467669	0	2015	3
2015/10/24/00	33	467669	0	2017	3
2015/10/24/01	33	467669	0	2018	3
2015/10/24/04	33	467669	0	2021	3
2015/10/24/05	33	467669	0	2022	3
2015/10/24/06	33	467669	0	2023	3
2015/10/24/07	33	467669	0	2024	3
2015/10/24/10	33	467669	0	2027	3
2015/10/24/12	33	467669	0	2029	3
2015/10/24/15	33	467669	0	2032	3
2015/10/24/16	33	467669	0	2033	3
2015/10/24/18	33	467669	0	2035	3
2015/10/24/20	33	467669	0	2037	3
2015/10/24/21	33	467669	0	2038	3
2015/10/24/22	33	467669	0	2039	3
2015/10/24/23	33	467669	0	2040	3
2015/10/25/02	33	467669	0	2043	3
2015/10/25/03	33	467669	0	2044	3
2015/10/25/04	33	467669	0	2045	3
2015/10/25/05	33	467669	0	2046	3
2015/10/25/08	33	467669	0	2049	3
2015/10/25/09	33	467669	0	2050	3
2015/10/25/10	33	467669	0	2051	3
2015/10/25/13	33	467669	0	2054	3
2015/10/25/14	33	467669	0	2055	3
2015/10/25/15	33	467669	0	2056	3
2015/10/25/17	33	467669	0	2058	3
2015/10/25/20	33	467669	0	2061	3
2015/10/25/21	33	467669	0	2062	3
2015/10/25/22	33	467669	0	2063	3
2015/10/26/00	33	467669	0	2065	3
2015/10/26/03	33	467669	0	2068	3
2015/10/26/04	33	467669	0	2069	3
2015/10/26/06	33	467669	0	2071	3
2015/10/26/07	33	467669	0	2072	3
2015/10/26/09	33	467669	0	2074	3
2015/10/26/10	33	467669	0	2075	3
2015/10/26/11	33	467669	0	2076	3
2015/10/26/12	33	467669	0	2077	3
2015/10/26/15	33	467669	0	2080	3
2015/10/26/16	33	467669	0	2081	3
2015/10/26/17	33	467669	0	2082	3
2015/10/26/18	33	467669	0	2083	3
2015/10/26/21	33	467669	0	2086	3
2015/10/26/22	33	467669	0	2087	3
2015/10/26/23	33	467669	0	2088	3
2015/10/27/00	33	467669	0	2089	3
2015/10/27/01	33	467669	0	2090	3
2015/10/27/04	33	467669	0	2093	3
2015/10/27/05	33	467669	0	2094	3
2015/10/27/06	33	467669	0	2095	3
2015/10/27/10	33	467669	0	2099	3
2015/10/27/12	33	467669	0	2101	3
2015/10/27/15	33	467669	0	2104	3
2015/10/27/16	33	467669	0	2105	3
2015/10/27/17	33	467669	0	2106	3
2015/10/27/19	33	467669	0	2108	3
2015/10/27/21	33	467669	0	2110	3
2015/10/27/22	33	467669	0	2111	3
2015/10/27/23	33	467669	0	2112	3
2015/10/28/01	33	467669	0	2114	3
2015/10/28/04	33	467669	0	2117	3
2015/10/28/05	33	467669	0	2118	3
2015/10/28/06	33	467669	0	2119	3
2015/10/28/10	33	467669	0	2123	3
2015/10/28/11	33	467669	0	2124	3
2015/10/28/13	33	467669	0	2126	3
2015/10/28/16	33	467669	0	2129	3
2015/10/28/17	33	467669	0	2130	3
2015/10/28/19	33	467669	0	2132	3
2015/10/28/20	33	467669	0	2133	3
2015/10/28/23	33	467669	0	2136	3
2015/10/29/00	33	467669	0	2137	3
2015/10/29/02	33	467669	0	2139	3
2015/10/29/05	33	467669	0	2142	3
2015/10/29/06	33	467669	0	2143	3
2015/10/29/07	33	467669	0	2144	3
2015/10/29/10	33	467669	0	2147	3
2015/10/29/11	33	467669	0	2148	3
2015/10/29/12	33	467669	0	2149	3
2015/10/29/13	33	467669	0	2150	3
2015/10/29/16	33	467669	0	2153	3
2015/10/29/17	33	467669	0	2154	3
2015/10/29/18	33	467669	0	2155	3
2015/10/29/19	33	467669	0	2156	3
2015/10/29/22	33	467669	0	2159	3
2015/10/29/23	33	467669	0	2160	3
2015/10/30/00	33	467669	0	2161	3
2015/10/30/01	33	467669	0	2162	3
2015/10/30/02	33	467669	0	2163	3
2015/10/30/04	33	467669	0	2165	3
2015/10/30/05	33	467669	0	2166	3
2015/10/30/06	33	467669	0	2167	3
2015/10/30/07	33	467669	0	2168	3
2015/10/30/10	33	467669	0	2171	3
2015/10/30/15	33	467669	0	2176	3
2015/10/30/16	33	467669	0	2177	3
2015/10/30/17	33	467669	0	2178	3
2015/10/30/18	33	467669	0	2179	3
2015/10/30/21	33	467669	0	2182	3
2015/10/30/22	33	467669	0	2183	3
2015/10/30/23	33	467669	0	2184	3
2015/10/31/00	33	467669	0	2185	3
2015/10/31/03	33	467669	0	2188	3
2015/10/31/04	33	467669	0	2189	3
2015/10/31/05	33	467669	0	2190	3
2015/10/31/06	33	467669	0	2191	3
2015/10/31/09	33	467669	0	2194	3
2015/10/31/10	33	467669	0	2195	3
2015/10/31/11	33	467669	0	2196	3
2015/10/31/12	33	467669	0	2197	3
2015/10/31/14	33	467669	0	2199	3
2015/10/31/15	33	467669	0	2200	3
2015/10/31/16	33	467669	0	2201	3
2015/10/31/17	33	467669	0	2202	3
2015/10/31/21	33	467669	0	2206	3
2015/10/31/22	33	467669	0	2207	3
2015/08/25/13	34	468332	1	590	590
2015/09/07/12	35	468369	1	901	901
2015/08/01/23	36	468417	1	24	24
2015/08/03/02	36	468417	0	51	24
2015/08/03/06	36	468417	0	55	24
2015/08/07/21	36	468417	0	166	24
2015/08/08/19	36	468417	0	188	24
2015/08/10/20	36	468417	0	237	24
2015/08/15/20	36	468417	0	357	24
2015/08/16/05	36	468417	0	366	24
2015/08/17/02	36	468417	0	387	24
2015/08/18/13	36	468417	0	422	24
2015/08/18/14	36	468417	0	423	24
2015/08/18/19	36	468417	0	428	24
2015/08/19/01	36	468417	0	434	24
2015/08/19/02	36	468417	0	435	24
2015/08/19/07	36	468417	0	440	24
2015/08/19/18	36	468417	0	451	24
2015/08/19/22	36	468417	0	455	24
2015/08/20/10	36	468417	0	467	24
2015/08/20/14	36	468417	0	471	24
2015/08/21/18	36	468417	0	499	24
2015/08/21/22	36	468417	0	503	24
2015/08/25/13	36	468417	0	590	24
2015/08/25/14	36	468417	0	591	24
2015/08/25/16	36	468417	0	593	24
2015/08/25/17	36	468417	0	594	24
2015/08/25/18	36	468417	0	595	24
2015/08/25/20	36	468417	0	597	24
2015/08/25/21	36	468417	0	598	24
2015/08/27/01	36	468417	0	626	24
2015/08/27/02	36	468417	0	627	24
2015/08/27/03	36	468417	0	628	24
2015/08/27/04	36	468417	0	629	24
2015/08/27/06	36	468417	0	631	24
2015/08/27/07	36	468417	0	632	24
2015/08/27/08	36	468417	0	633	24
2015/08/27/09	36	468417	0	634	24
2015/08/27/11	36	468417	0	636	24
2015/08/27/13	36	468417	0	638	24
2015/08/27/14	36	468417	0	639	24
2015/08/27/15	36	468417	0	640	24
2015/08/28/18	36	468417	0	667	24
2015/08/29/02	36	468417	0	675	24
2015/08/29/11	36	468417	0	684	24
2015/08/29/12	36	468417	0	685	24
2015/08/30/04	36	468417	0	701	24
2015/08/30/21	36	468417	0	718	24
2015/08/31/00	36	468417	0	721	24
2015/08/31/01	36	468417	0	722	24
2015/09/01/06	36	468417	0	751	24
2015/09/04/11	36	468417	0	828	24
2015/09/04/15	36	468417	0	832	24
2015/09/04/16	36	468417	0	833	24
2015/09/04/21	36	468417	0	838	24
2015/09/05/03	36	468417	0	844	24
2015/09/07/12	36	468417	0	901	24
2015/09/07/13	36	468417	0	902	24
2015/09/07/14	36	468417	0	903	24
2015/09/07/18	36	468417	0	907	24
2015/09/07/19	36	468417	0	908	24
2015/09/07/20	36	468417	0	909	24
2015/09/08/02	36	468417	0	915	24
2015/09/08/03	36	468417	0	916	24
2015/09/08/04	36	468417	0	917	24
2015/09/08/08	36	468417	0	921	24
2015/09/08/12	36	468417	0	925	24
2015/09/08/13	36	468417	0	926	24
2015/09/08/14	36	468417	0	927	24
2015/09/08/16	36	468417	0	929	24
2015/09/08/19	36	468417	0	932	24
2015/09/09/01	36	468417	0	938	24
2015/09/09/16	36	468417	0	953	24
2015/09/10/14	36	468417	0	975	24
2015/09/10/18	36	468417	0	979	24
2015/09/10/19	36	468417	0	980	24
2015/09/10/21	36	468417	0	982	24
2015/09/11/07	36	468417	0	992	24
2015/09/12/08	36	468417	0	1017	24
2015/09/12/20	36	468417	0	1029	24
2015/09/12/21	36	468417	0	1030	24
2015/09/13/07	36	468417	0	1040	24
2015/09/13/11	36	468417	0	1044	24
2015/09/15/03	36	468417	0	1084	24
2015/09/18/11	36	468417	0	1164	24
2015/09/18/12	36	468417	0	1165	24
2015/09/18/13	36	468417	0	1166	24
2015/09/18/14	36	468417	0	1167	24
2015/09/18/17	36	468417	0	1170	24
2015/09/18/18	36	468417	0	1171	24
2015/09/18/19	36	468417	0	1172	24
2015/09/18/20	36	468417	0	1173	24
2015/09/19/00	36	468417	0	1177	24
2015/09/19/01	36	468417	0	1178	24
2015/09/19/02	36	468417	0	1179	24
2015/09/19/13	36	468417	0	1190	24
2015/09/19/16	36	468417	0	1193	24
2015/09/20/04	36	468417	0	1205	24
2015/09/20/05	36	468417	0	1206	24
2015/09/20/06	36	468417	0	1207	24
2015/09/20/21	36	468417	0	1222	24
2015/09/21/09	36	468417	0	1234	24
2015/09/21/15	36	468417	0	1240	24
2015/09/21/18	36	468417	0	1243	24
2015/09/21/19	36	468417	0	1244	24
2015/09/23/06	36	468417	0	1279	24
2015/09/23/22	36	468417	0	1295	24
2015/09/24/22	36	468417	0	1319	24
2015/10/19/12	36	468417	0	1909	24
2015/08/27/20	37	468437	1	645	645
2015/08/21/01	38	472220	1	482	482
2015/09/07/12	39	472947	1	901	901
2015/08/07/15	40	475377	1	160	160
2015/08/17/06	40	475377	0	391	160
2015/08/19/13	40	475377	0	446	160
2015/08/19/17	40	475377	0	450	160
2015/08/21/01	40	475377	0	482	160
2015/08/22/14	40	475377	0	519	160
2015/08/23/23	40	475377	0	552	160
2015/08/25/01	40	475377	0	578	160
2015/08/27/03	40	475377	0	628	160
2015/08/27/07	40	475377	0	632	160
2015/08/27/09	40	475377	0	634	160
2015/08/27/10	40	475377	0	635	160
2015/08/27/17	40	475377	0	642	160
2015/08/27/21	40	475377	0	646	160
2015/08/27/23	40	475377	0	648	160
2015/08/28/09	40	475377	0	658	160
2015/08/28/12	40	475377	0	661	160
2015/08/28/17	40	475377	0	666	160
2015/08/29/01	40	475377	0	674	160
2015/08/29/03	40	475377	0	676	160
2015/08/29/07	40	475377	0	680	160
2015/08/29/09	40	475377	0	682	160
2015/08/29/15	40	475377	0	688	160
2015/08/29/16	40	475377	0	689	160
2015/08/29/18	40	475377	0	691	160
2015/08/29/20	40	475377	0	693	160
2015/08/30/00	40	475377	0	697	160
2015/08/30/02	40	475377	0	699	160
2015/08/30/04	40	475377	0	701	160
2015/08/30/05	40	475377	0	702	160
2015/08/30/12	40	475377	0	709	160
2015/08/30/23	40	475377	0	720	160
2015/08/31/00	40	475377	0	721	160
2015/08/31/03	40	475377	0	724	160
2015/08/31/04	40	475377	0	725	160
2015/08/31/05	40	475377	0	726	160
2015/08/31/08	40	475377	0	729	160
2015/08/31/11	40	475377	0	732	160
2015/08/31/15	40	475377	0	736	160
2015/09/01/00	40	475377	0	745	160
2015/09/01/07	40	475377	0	752	160
2015/09/02/21	40	475377	0	790	160
2015/09/03/08	40	475377	0	801	160
2015/09/03/12	40	475377	0	805	160
2015/09/04/01	40	475377	0	818	160
2015/09/04/10	40	475377	0	827	160
2015/09/05/18	40	475377	0	859	160
2015/09/06/01	40	475377	0	866	160
2015/09/06/02	40	475377	0	867	160
2015/09/07/07	40	475377	0	896	160
2015/09/08/19	40	475377	0	932	160
2015/09/09/23	40	475377	0	960	160
2015/09/19/00	40	475377	0	1177	160
2015/09/19/01	40	475377	0	1178	160
2015/10/01/13	40	475377	0	1478	160
2015/10/03/00	40	475377	0	1513	160
2015/10/06/00	40	475377	0	1585	160
2015/10/06/17	40	475377	0	1602	160
2015/10/08/21	40	475377	0	1654	160
2015/10/10/23	40	475377	0	1704	160
2015/10/11/02	40	475377	0	1707	160
2015/10/11/03	40	475377	0	1708	160
2015/10/13/16	40	475377	0	1769	160
2015/10/13/22	40	475377	0	1775	160
2015/10/13/23	40	475377	0	1776	160
2015/10/14/00	40	475377	0	1777	160
2015/10/14/12	40	475377	0	1789	160
2015/10/14/14	40	475377	0	1791	160
2015/10/15/03	40	475377	0	1804	160
2015/10/16/18	40	475377	0	1843	160
2015/10/18/01	40	475377	0	1874	160
2015/10/26/04	40	475377	0	2069	160
2015/10/26/23	40	475377	0	2088	160
2015/10/09/04	41	475826	1	1661	1661
2015/08/05/13	42	475865	1	110	110
2015/08/21/01	42	475865	0	482	110
2015/08/24/08	42	475865	0	561	110
2015/08/28/08	42	475865	0	657	110
2015/08/29/13	42	475865	0	686	110
2015/09/12/00	42	475865	0	1009	110
2015/09/12/21	42	475865	0	1030	110
2015/09/19/17	42	475865	0	1194	110
2015/09/20/00	42	475865	0	1201	110
2015/09/28/21	42	475865	0	1414	110
2015/08/03/06	43	477456	1	55	55
2015/08/04/03	44	478088	1	76	76
2015/08/09/10	44	478088	0	203	76
2015/08/17/17	44	478088	0	402	76
2015/08/21/23	44	478088	0	504	76
2015/08/22/00	44	478088	0	505	76
2015/08/27/03	44	478088	0	628	76
2015/08/31/12	44	478088	0	733	76
2015/09/01/18	44	478088	0	763	76
2015/09/02/22	44	478088	0	791	76
2015/09/07/13	44	478088	0	902	76
2015/09/07/22	44	478088	0	911	76
2015/09/09/06	44	478088	0	943	76
2015/09/10/13	44	478088	0	974	76
2015/09/10/18	44	478088	0	979	76
2015/09/14/22	44	478088	0	1079	76
2015/09/15/14	44	478088	0	1095	76
2015/09/20/22	44	478088	0	1223	76
2015/09/29/14	44	478088	0	1431	76
2015/10/17/06	44	478088	0	1855	76
2015/10/17/17	44	478088	0	1866	76
2015/10/17/18	44	478088	0	1867	76
2015/10/19/00	44	478088	0	1897	76
2015/10/25/23	44	478088	0	2064	76
2015/10/28/11	44	478088	0	2124	76
2015/10/29/16	44	478088	0	2153	76
2015/10/31/04	44	478088	0	2189	76
2015/08/02/08	45	478222	1	33	33
2015/08/16/04	45	478222	0	365	33
2015/08/29/00	46	478674	1	673	673
2015/09/07/12	47	534454	1	901	901
2015/08/28/10	48	608839	1	659	659
2015/08/29/20	48	608839	0	693	659
2015/09/03/02	48	608839	0	795	659
2015/09/22/18	48	608839	0	1267	659
2015/08/21/22	49	609480	1	503	503
2015/08/27/03	49	609480	0	628	503
2015/08/28/18	49	609480	0	667	503
2015/08/31/18	49	609480	0	739	503
2015/08/31/19	49	609480	0	740	503
2015/09/01/17	49	609480	0	762	503
2015/09/01/21	49	609480	0	766	503
2015/09/03/05	49	609480	0	798	503
2015/09/05/14	49	609480	0	855	503
2015/09/19/10	49	609480	0	1187	503
2015/09/25/20	49	609480	0	1341	503
2015/10/04/11	49	609480	0	1548	503
2015/10/11/03	49	609480	0	1708	503
2015/10/31/22	49	609480	0	2207	503
2015/08/27/15	50	609518	1	640	640
2015/08/28/18	51	610040	1	667	667
2015/08/12/00	52	612738	1	265	265
2015/09/25/03	52	612738	0	1324	265
2015/10/03/12	53	669031	1	1525	1525
2015/09/17/16	54	669463	1	1145	1145

==> plots/rs_changes_per_rev_data.txt <==
2015/08/01/02	12	12
2015/08/01/03	6	12
2015/08/01/04	6	12
2015/08/01/06	4	12
2015/08/01/07	11	15
2015/08/01/08	7	16
2015/08/01/09	8	16
2015/08/01/11	10	17
2015/08/01/12	8	18
2015/08/01/13	5	18
2015/08/01/15	9	19
2015/08/01/16	10	19
2015/08/01/17	8	20
2015/08/01/18	6	20
2015/08/01/20	11	20
2015/08/01/21	12	20
2015/08/01/22	8	20
2015/08/01/23	6	21
2015/08/02/01	7	21
2015/08/02/02	13	23
2015/08/02/03	5	24
2015/08/02/04	7	24
2015/08/02/06	5	24
2015/08/02/07	10	24
2015/08/02/08	7	26
2015/08/02/09	6	26
2015/08/02/11	8	26
2015/08/02/12	7	26
2015/08/02/13	6	26
2015/08/02/15	6	26
2015/08/02/16	11	28
2015/08/02/17	7	28
2015/08/02/18	6	28
2015/08/02/20	8	28
2015/08/02/21	12	28
2015/08/02/22	10	28
2015/08/02/23	6	28
2015/08/03/01	10	29
2015/08/03/02	7	29
2015/08/03/03	8	29
2015/08/03/06	13	30
2015/08/03/07	9	30
2015/08/03/08	8	31
2015/08/03/10	9	32
2015/08/03/11	9	32
2015/08/03/12	7	32
2015/08/03/14	5	33
2015/08/03/15	12	34
2015/08/03/16	6	34
2015/08/03/17	9	34
2015/08/03/20	12	34
2015/08/03/21	8	34
2015/08/03/22	8	34
2015/08/03/23	8	34
2015/08/04/01	6	34
2015/08/04/02	13	35
2015/08/04/03	7	36
2015/08/04/04	5	36
2015/08/04/07	9	36
2015/08/04/08	10	37
2015/08/04/09	7	37
2015/08/04/11	8	37
2015/08/04/12	9	38
2015/08/04/13	7	38
2015/08/04/15	5	38
2015/08/04/16	10	38
2015/08/04/17	8	39
2015/08/04/18	6	39
2015/08/04/19	5	39
2015/08/04/21	11	39
2015/08/04/22	13	41
2015/08/04/23	4	41
2015/08/05/00	5	41
2015/08/05/03	11	42
2015/08/05/04	9	42
2015/08/05/05	7	42
2015/08/05/08	13	42
2015/08/05/09	8	42
2015/08/05/10	6	42
2015/08/05/12	7	42
2015/08/05/13	9	43
2015/08/05/14	9	43
2015/08/05/17	7	43
2015/08/05/18	9	43
2015/08/05/19	8	44
2015/08/05/20	7	45
2015/08/05/22	4	45
2015/08/05/23	11	46
2015/08/06/00	11	46
2015/08/06/01	6	46
2015/08/06/03	4	46
2015/08/06/04	9	46
2015/08/06/05	9	46
2015/08/06/06	7	46
2015/08/06/09	10	47
2015/08/06/10	5	47
2015/08/06/11	5	47
2015/08/06/13	8	47
2015/08/06/14	10	47
2015/08/06/15	6	47
2015/08/06/16	5	47
2015/08/06/18	9	47
2015/08/06/19	6	47
2015/08/06/20	8	47
2015/08/06/21	8	47
2015/08/06/23	5	47
2015/08/07/00	8	48
2015/08/07/01	9	48
2015/08/07/02	6	48
2015/08/07/05	10	49
2015/08/07/06	9	49
2015/08/07/07	9	49
2015/08/07/10	8	49
2015/08/07/11	5	49
2015/08/07/12	5	49
2015/08/07/14	10	49
2015/08/07/15	11	51
2015/08/07/16	8	51
2015/08/07/19	13	52
2015/08/07/20	8	52
2015/08/07/21	8	52
2015/08/07/23	4	52
2015/08/08/00	8	52
2015/08/08/01	7	52
2015/08/08/02	6	52
2015/08/08/04	5	52
2015/08/08/05	10	52
2015/08/08/06	5	52
2015/08/08/07	6	52
2015/08/08/10	6	52
2015/08/08/11	5	52
2015/08/08/12	5	52
2015/08/08/14	14	54
2015/08/08/15	9	54
2015/08/08/16	7	54
2015/08/08/19	14	54
2015/08/08/20	7	54
2015/08/08/21	9	54
2015/08/09/00	11	54
2015/08/09/01	7	54
2015/08/09/02	6	54
2015/08/09/04	5	54
2015/08/09/05	9	54
2015/08/09/06	6	54
2015/08/09/07	6	54
2015/08/09/09	7	55
2015/08/09/10	10	55
2015/08/09/11	7	55
2015/08/09/14	9	56
2015/08/09/15	4	56
2015/08/09/16	6	56
2015/08/09/18	11	56
2015/08/09/19	8	56
2015/08/09/20	6	56
2015/08/09/23	10	56
2015/08/10/00	5	56
2015/08/10/01	6	56
2015/08/10/03	5	56
2015/08/10/04	8	56
2015/08/10/05	7	56
2015/08/10/06	6	56
2015/08/10/08	5	56
2015/08/10/09	8	56
2015/08/10/10	6	56
2015/08/10/11	4	56
2015/08/10/13	9	56
2015/08/10/14	8	56
2015/08/10/15	10	56
2015/08/10/16	8	56
2015/08/10/18	6	56
2015/08/10/19	9	56
2015/08/10/20	6	56
2015/08/10/21	8	56
2015/08/10/22	4	56
2015/08/11/00	7	56
2015/08/11/01	14	58
2015/08/11/02	5	58
2015/08/11/03	8	58
2015/08/11/06	7	58
2015/08/11/07	8	58
2015/08/11/08	6	58
2015/08/11/10	7	58
2015/08/11/11	7	58
2015/08/11/12	8	58
2015/08/11/15	9	58
2015/08/11/16	10	58
2015/08/11/17	8	58
2015/08/11/18	9	58
2015/08/11/19	7	58
2015/08/11/21	7	58
2015/08/11/22	11	58
2015/08/11/23	11	58
2015/08/12/00	6	59
2015/08/12/01	8	59
2015/08/12/03	5	59
2015/08/12/04	11	59
2015/08/12/05	8	59
2015/08/12/06	7	59
2015/08/12/09	8	59
2015/08/12/10	7	59
2015/08/12/11	5	59
2015/08/12/13	8	59
2015/08/12/14	9	59
2015/08/12/15	7	59
2015/08/12/18	10	59
2015/08/12/19	7	59
2015/08/12/20	7	59
2015/08/12/21	6	59
2015/08/13/00	9	59
2015/08/13/01	7	59
2015/08/13/02	7	59
2015/08/13/03	6	59
2015/08/13/06	12	59
2015/08/13/07	6	59
2015/08/13/08	7	59
2015/08/13/10	6	59
2015/08/13/11	8	59
2015/08/13/12	7	59
2015/08/13/13	6	59
2015/08/13/15	11	59
2015/08/13/16	7	59
2015/08/13/17	9	60
2015/08/13/18	7	60
2015/08/13/20	8	60
2015/08/13/21	11	60
2015/08/13/22	8	60
2015/08/13/23	11	60
2015/08/14/02	10	60
2015/08/14/03	11	60
2015/08/14/04	4	60
2015/08/14/05	5	60
2015/08/14/08	6	60
2015/08/14/09	7	60
2015/08/14/10	5	60
2015/08/14/12	6	60
2015/08/14/13	10	60
2015/08/14/14	7	60
2015/08/14/15	5	60
2015/08/14/17	8	60
2015/08/14/18	9	60
2015/08/14/19	6	60
2015/08/14/20	6	60
2015/08/14/23	12	61
2015/08/15/00	5	61
2015/08/15/01	6	61
2015/08/15/04	9	61
2015/08/15/05	5	61
2015/08/15/06	6	61
2015/08/15/09	9	61
2015/08/15/10	10	63
2015/08/15/11	6	63
2015/08/15/13	10	63
2015/08/15/14	10	63
2015/08/15/15	6	63
2015/08/15/17	5	63
2015/08/15/18	10	63
2015/08/15/19	4	63
2015/08/15/20	11	63
2015/08/15/23	12	64
2015/08/16/00	8	64
2015/08/16/01	6	64
2015/08/16/04	10	65
2015/08/16/05	10	65
2015/08/16/06	6	65
2015/08/16/09	9	66
2015/08/16/10	7	66
2015/08/16/11	6	66
2015/08/16/13	5	66
2015/08/16/14	10	66
2015/08/16/15	6	66
2015/08/16/18	7	66
2015/08/16/19	10	66
2015/08/16/20	8	66
2015/08/16/21	6	67
2015/08/17/00	10	67
2015/08/17/01	8	68
2015/08/17/02	11	68
2015/08/17/03	4	68
2015/08/17/05	9	68
2015/08/17/06	10	68
2015/08/17/07	6	68
2015/08/17/08	5	68
2015/08/17/10	6	68
2015/08/17/11	8	68
2015/08/17/12	5	68
2015/08/17/13	4	68
2015/08/17/15	7	68
2015/08/17/16	11	68
2015/08/17/17	6	68
2015/08/17/18	5	68
2015/08/17/19	5	68
2015/08/17/21	6	68
2015/08/17/22	14	70
2015/08/17/23	5	70
2015/08/18/00	5	70
2015/08/18/03	10	70
2015/08/18/04	10	70
2015/08/18/05	5	70
2015/08/18/06	6	70
2015/08/18/08	5	70
2015/08/18/09	8	70
2015/08/18/10	8	70
2015/08/18/11	5	70
2015/08/18/13	18	72
2015/08/18/14	13	74
2015/08/18/15	9	74
2015/08/18/16	7	75
2015/08/18/18	9	75
2015/08/18/19	18	77
2015/08/18/20	12	77
2015/08/18/21	11	77
2015/08/18/22	9	77
2015/08/19/00	8	77
2015/08/19/01	13	78
2015/08/19/02	11	78
2015/08/19/03	9	79
2015/08/19/04	10	79
2015/08/19/06	8	79
2015/08/19/07	16	80
2015/08/19/08	9	80
2015/08/19/09	8	80
2015/08/19/11	14	80
2015/08/19/12	12	80
2015/08/19/13	9	80
2015/08/19/16	15	80
2015/08/19/17	14	80
2015/08/19/18	14	80
2015/08/19/19	10	80
2015/08/19/21	5	80
2015/08/19/22	18	81
2015/08/19/23	10	81
2015/08/20/00	12	81
2015/08/20/01	6	81
2015/08/20/03	8	81
2015/08/20/04	17	84
2015/08/20/05	13	85
2015/08/20/06	9	85
2015/08/20/07	5	85
2015/08/20/09	9	86
2015/08/20/10	10	86
2015/08/20/11	6	86
2015/08/20/14	12	86
2015/08/20/15	9	86
2015/08/20/16	11	86
2015/08/20/19	14	86
2015/08/20/20	13	87
2015/08/20/21	16	87
2015/08/20/22	7	87
2015/08/21/01	17	89
2015/08/21/02	13	89
2015/08/21/03	12	89
2015/08/21/04	9	89
2015/08/21/06	5	89
2015/08/21/07	13	90
2015/08/21/08	10	90
2015/08/21/09	10	90
2015/08/21/11	10	90
2015/08/21/12	13	90
2015/08/21/13	13	90
2015/08/21/14	5	90
2015/08/21/16	9	91
2015/08/21/17	13	92
2015/08/21/18	13	92
2015/08/21/19	7	92
2015/08/21/21	5	92
2015/08/21/22	17	93
2015/08/21/23	13	93
2015/08/22/00	11	93
2015/08/22/01	8	93
2015/08/22/03	4	93
2015/08/22/04	12	93
2015/08/22/05	6	93
2015/08/22/06	9	93
2015/08/22/08	5	93
2015/08/22/09	13	94
2015/08/22/10	11	94
2015/08/22/11	8	94
2015/08/22/12	4	94
2015/08/22/14	10	94
2015/08/22/15	11	94
2015/08/22/16	12	94
2015/08/22/17	5	94
2015/08/22/19	11	94
2015/08/22/20	15	96
2015/08/22/21	10	96
2015/08/22/22	8	96
2015/08/23/01	13	96
2015/08/23/02	10	96
2015/08/23/03	11	96
2015/08/23/04	4	96
2015/08/23/06	12	96
2015/08/23/07	12	97
2015/08/23/08	10	97
2015/08/23/11	9	97
2015/08/23/12	8	97
2015/08/23/13	7	97
2015/08/23/15	8	97
2015/08/23/16	12	97
2015/08/23/17	9	98
2015/08/23/18	9	98
2015/08/23/20	8	98
2015/08/23/21	13	98
2015/08/23/22	10	98
2015/08/23/23	9	98
2015/08/24/00	4	98
2015/08/24/02	9	98
2015/08/24/03	12	98
2015/08/24/04	7	98
2015/08/24/05	8	98
2015/08/24/08	12	98
2015/08/24/09	7	98
2015/08/24/10	9	98
2015/08/24/12	4	98
2015/08/24/13	14	98
2015/08/24/14	6	98
2015/08/24/15	10	98
2015/08/24/16	4	98
2015/08/24/18	15	98
2015/08/24/19	8	98
2015/08/24/20	9	98
2015/08/24/21	11	98
2015/08/25/00	11	98
2015/08/25/01	11	98
2015/08/25/02	8	98
2015/08/25/03	8	98
2015/08/25/05	5	98
2015/08/25/06	14	98
2015/08/25/07	10	98
2015/08/25/08	9	98
2015/08/25/11	14	99
2015/08/25/12	8	99
2015/08/25/13	25	114
2015/08/25/14	6	115
2015/08/25/15	5	115
2015/08/25/16	14	115
2015/08/25/17	9	115
2015/08/25/18	9	116
2015/08/25/19	7	116
2015/08/25/20	7	116
2015/08/25/21	10	117
2015/08/25/22	8	117
2015/08/25/23	7	117
2015/08/26/00	10	119
2015/08/26/01	10	122
2015/08/26/02	8	123
2015/08/26/03	12	127
2015/08/26/04	8	129
2015/08/26/05	8	130
2015/08/26/06	7	131
2015/08/26/07	8	133
2015/08/26/08	8	134
2015/08/26/09	6	134
2015/08/26/10	9	135
2015/08/26/11	7	136
2015/08/26/12	7	136
2015/08/26/13	7	136
2015/08/26/14	7	137
2015/08/26/15	8	138
2015/08/26/16	9	139
2015/08/26/17	7	140
2015/08/26/18	7	141
2015/08/26/19	8	142
2015/08/26/20	7	143
2015/08/26/21	10	145
2015/08/26/22	7	145
2015/08/26/23	6	146
2015/08/27/00	7	146
2015/08/27/01	19	150
2015/08/27/02	19	152
2015/08/27/03	22	153
2015/08/27/04	15	153
2015/08/27/05	14	155
2015/08/27/06	15	156
2015/08/27/07	17	159
2015/08/27/08	15	160
2015/08/27/09	16	160
2015/08/27/10	13	160
2015/08/27/11	21	161
2015/08/27/12	14	162
2015/08/27/13	15	162
2015/08/27/14	17	163
2015/08/27/15	17	164
2015/08/27/16	15	166
2015/08/27/17	12	167
2015/08/27/18	10	167
2015/08/27/19	11	168
2015/08/27/20	11	171
2015/08/27/21	11	172
2015/08/27/22	13	174
2015/08/27/23	30	178
2015/08/28/00	16	179
2015/08/28/01	24	181
2015/08/28/02	23	182
2015/08/28/03	21	187
2015/08/28/04	20	188
2015/08/28/05	18	189
2015/08/28/06	14	191
2015/08/28/07	13	193
2015/08/28/08	19	194
2015/08/28/09	11	195
2015/08/28/10	14	198
2015/08/28/11	14	201
2015/08/28/12	17	202
2015/08/28/13	16	202
2015/08/28/14	14	203
2015/08/28/15	12	207
2015/08/28/16	11	207
2015/08/28/17	26	208
2015/08/28/18	24	209
2015/08/28/19	24	209
2015/08/28/20	13	209
2015/08/28/21	16	210
2015/08/28/22	20	214
2015/08/28/23	20	216
2015/08/29/00	15	219
2015/08/29/01	12	219
2015/08/29/02	7	219
2015/08/29/03	11	220
2015/08/29/04	11	222
2015/08/29/05	8	222
2015/08/29/06	8	222
2015/08/29/07	10	222
2015/08/29/08	13	222
2015/08/29/09	15	222
2015/08/29/10	13	222
2015/08/29/11	12	222
2015/08/29/12	14	223
2015/08/29/13	11	223
2015/08/29/14	9	223
2015/08/29/15	10	223
2015/08/29/16	9	223
2015/08/29/17	7	223
2015/08/29/18	9	223
2015/08/29/19	9	223
2015/08/29/20	9	223
2015/08/29/21	8	224
2015/08/29/22	7	224
2015/08/29/23	9	225
2015/08/30/00	11	226
2015/08/30/01	6	226
2015/08/30/02	12	227
2015/08/30/03	11	227
2015/08/30/04	16	228
2015/08/30/05	15	228
2015/08/30/06	13	229
2015/08/30/07	15	229
2015/08/30/08	14	229
2015/08/30/09	10	229
2015/08/30/10	8	229
2015/08/30/11	8	229
2015/08/30/12	9	229
2015/08/30/13	9	229
2015/08/30/14	9	229
2015/08/30/15	9	230
2015/08/30/16	12	230
2015/08/30/17	8	230
2015/08/30/18	9	230
2015/08/30/19	8	230
2015/08/30/20	8	230
2015/08/30/21	17	232
2015/08/30/22	14	234
2015/08/30/23	10	234
2015/08/31/00	13	235
2015/08/31/01	12	235
2015/08/31/02	9	236
2015/08/31/03	7	236
2015/08/31/04	9	236
2015/08/31/05	13	238
2015/08/31/06	9	238
2015/08/31/07	10	238
2015/08/31/08	10	238
2015/08/31/09	11	238
2015/08/31/10	9	238
2015/08/31/11	13	238
2015/08/31/12	12	238
2015/08/31/13	14	239
2015/08/31/14	12	239
2015/08/31/15	14	239
2015/08/31/16	10	239
2015/08/31/17	15	239
2015/08/31/18	7	239
2015/08/31/19	11	239
2015/08/31/20	4	239
2015/08/31/21	5	239
2015/08/31/22	5	239
2015/08/31/23	13	239
2015/09/01/00	10	239
2015/09/01/01	6	239
2015/09/01/02	7	239
2015/09/01/03	6	239
2015/09/01/04	5	239
2015/09/01/05	7	239
2015/09/01/06	13	239
2015/09/01/07	9	239
2015/09/01/08	6	239
2015/09/01/09	5	239
2015/09/01/10	11	239
2015/09/01/11	9	239
2015/09/01/12	7	239
2015/09/01/13	7	239
2015/09/01/14	5	239
2015/09/01/15	7	239
2015/09/01/16	11	239
2015/09/01/17	10	239
2015/09/01/18	13	239
2015/09/01/20	3	239
2015/09/01/21	8	239
2015/09/01/22	14	239
2015/09/01/23	10	239
2015/09/02/00	11	239
2015/09/02/01	6	239
2015/09/02/02	7	239
2015/09/02/03	5	239
2015/09/02/04	9	239
2015/09/02/05	11	239
2015/09/02/06	6	239
2015/09/02/07	7	239
2015/09/02/08	6	239
2015/09/02/09	5	239
2015/09/02/10	12	239
2015/09/02/11	9	239
2015/09/02/12	9	239
2015/09/02/13	5	239
2015/09/02/14	10	239
2015/09/02/15	11	239
2015/09/02/16	6	239
2015/09/02/17	9	239
2015/09/02/18	4	239
2015/09/02/19	5	239
2015/09/02/20	10	239
2015/09/02/21	14	239
2015/09/02/22	11	239
2015/09/02/23	8	239
2015/09/03/00	4	239
2015/09/03/01	7	239
2015/09/03/02	13	240
2015/09/03/03	8	240
2015/09/03/04	9	241
2015/09/03/05	8	241
2015/09/03/06	6	241
2015/09/03/07	6	241
2015/09/03/08	10	241
2015/09/03/09	7	241
2015/09/03/10	4	241
2015/09/03/11	5	241
2015/09/03/12	12	242
2015/09/03/13	11	242
2015/09/03/14	8	242
2015/09/03/15	5	242
2015/09/03/16	5	242
2015/09/03/17	14	242
2015/09/03/18	9	242
2015/09/03/19	10	242
2015/09/03/20	8	242
2015/09/03/21	5	242
2015/09/03/22	7	242
2015/09/03/23	11	242
2015/09/04/00	8	242
2015/09/04/01	9	242
2015/09/04/02	4	242
2015/09/04/03	4	242
2015/09/04/04	5	242
2015/09/04/05	14	242
2015/09/04/06	8	242
2015/09/04/07	10	243
2015/09/04/08	6	243
2015/09/04/09	5	243
2015/09/04/10	15	244
2015/09/04/11	6	244
2015/09/04/12	6	244
2015/09/04/13	6	244
2015/09/04/14	7	244
2015/09/04/15	14	245
2015/09/04/16	11	245
2015/09/04/17	10	245
2015/09/04/18	6	245
2015/09/04/19	5	245
2015/09/04/20	10	246
2015/09/04/21	13	246
2015/09/04/22	11	246
2015/09/04/23	10	246
2015/09/05/00	9	246
2015/09/05/02	5	246
2015/09/05/03	13	246
2015/09/05/04	12	246
2015/09/05/05	9	246
2015/09/05/06	6	246
2015/09/05/07	5	246
2015/09/05/08	10	246
2015/09/05/09	7	246
2015/09/05/10	9	246
2015/09/05/11	5	246
2015/09/05/12	5	246
2015/09/05/13	10	246
2015/09/05/14	13	246
2015/09/05/15	8	246
2015/09/05/16	7	246
2015/09/05/17	4	246
2015/09/05/18	10	247
2015/09/05/19	16	247
2015/09/05/20	8	247
2015/09/05/21	6	247
2015/09/05/22	7	247
2015/09/06/00	13	247
2015/09/06/01	10	247
2015/09/06/02	10	247
2015/09/06/03	6	247
2015/09/06/05	6	247
2015/09/06/06	12	247
2015/09/06/07	8	247
2015/09/06/08	7	247
2015/09/06/10	8	247
2015/09/06/11	11	247
2015/09/06/12	8	247
2015/09/06/13	7	247
2015/09/06/14	5	247
2015/09/06/15	10	247
2015/09/06/16	14	247
2015/09/06/17	8	247
2015/09/06/18	7	247
2015/09/06/19	5	247
2015/09/06/20	6	247
2015/09/06/21	11	247
2015/09/06/22	9	247
2015/09/06/23	10	247
2015/09/07/00	9	247
2015/09/07/01	8	247
2015/09/07/02	5	247
2015/09/07/03	5	247
2015/09/07/04	8	247
2015/09/07/05	12	248
2015/09/07/06	9	248
2015/09/07/07	8	248
2015/09/07/08	4	248
2015/09/07/09	5	248
2015/09/07/10	9	248
2015/09/07/11	8	248
2015/09/07/12	32	270
2015/09/07/13	13	270
2015/09/07/14	6	270
2015/09/07/15	5	270
2015/09/07/16	6	271
2015/09/07/17	5	271
2015/09/07/18	12	271
2015/09/07/19	12	271
2015/09/07/20	16	273
2015/09/07/21	13	273
2015/09/07/22	8	273
2015/09/07/23	9	273
2015/09/08/00	6	273
2015/09/08/02	10	273
2015/09/08/03	9	273
2015/09/08/04	7	273
2015/09/08/05	9	273
2015/09/08/08	10	273
2015/09/08/09	14	273
2015/09/08/10	7	273
2015/09/08/11	6	273
2015/09/08/12	6	273
2015/09/08/13	11	273
2015/09/08/14	12	274
2015/09/08/15	7	274
2015/09/08/16	11	274
2015/09/08/17	4	274
2015/09/08/18	10	274
2015/09/08/19	16	274
2015/09/08/20	11	274
2015/09/08/21	6	274
2015/09/08/22	6	274
2015/09/08/23	5	274
2015/09/09/00	2	274
2015/09/09/01	12	274
2015/09/09/02	4	274
2015/09/09/03	9	274
2015/09/09/04	5	274
2015/09/09/05	5	274
2015/09/09/06	7	274
2015/09/09/07	12	274
2015/09/09/08	7	274
2015/09/09/09	5	274
2015/09/09/11	10	274
2015/09/09/12	10	274
2015/09/09/13	8	274
2015/09/09/14	5	274
2015/09/09/15	6	274
2015/09/09/16	14	274
2015/09/09/17	9	274
2015/09/09/18	9	274
2015/09/09/20	4	274
2015/09/09/21	10	274
2015/09/09/22	12	274
2015/09/09/23	11	275
2015/09/10/00	9	276
2015/09/10/01	5	276
2015/09/10/02	8	276
2015/09/10/03	12	276
2015/09/10/04	12	277
2015/09/10/05	7	277
2015/09/10/06	5	277
2015/09/10/07	8	277
2015/09/10/08	9	277
2015/09/10/09	9	277
2015/09/10/10	7	277
2015/09/10/11	9	277
2015/09/10/12	6	277
2015/09/10/13	13	277
2015/09/10/14	8	277
2015/09/10/15	8	277
2015/09/10/16	6	277
2015/09/10/17	7	277
2015/09/10/18	13	277
2015/09/10/19	11	278
2015/09/10/20	8	278
2015/09/10/21	11	278
2015/09/10/22	7	278
2015/09/10/23	7	278
2015/09/11/00	11	278
2015/09/11/01	7	278
2015/09/11/02	10	279
2015/09/11/03	9	279
2015/09/11/04	6	279
2015/09/11/06	6	279
2015/09/11/07	12	279
2015/09/11/08	7	279
2015/09/11/09	5	279
2015/09/11/11	10	279
2015/09/11/12	9	279
2015/09/11/13	8	279
2015/09/11/15	6	279
2015/09/11/16	11	280
2015/09/11/17	10	280
2015/09/11/18	9	280
2015/09/11/19	8	280
2015/09/11/20	7	280
2015/09/11/21	9	280
2015/09/11/22	11	280
2015/09/11/23	8	280
2015/09/12/00	8	280
2015/09/12/01	6	280
2015/09/12/02	7	280
2015/09/12/03	13	280
2015/09/12/04	6	280
2015/09/12/05	7	280
2015/09/12/06	6	280
2015/09/12/07	8	280
2015/09/12/08	9	280
2015/09/12/09	11	280
2015/09/12/10	9	280
2015/09/12/11	7	280
2015/09/12/12	6	280
2015/09/12/13	9	280
2015/09/12/14	8	280
2015/09/12/15	10	280
2015/09/12/16	6	280
2015/09/12/17	6	280
2015/09/12/18	11	280
2015/09/12/19	11	280
2015/09/12/20	9	281
2015/09/12/21	14	281
2015/09/12/22	9	281
2015/09/12/23	5	281
2015/09/13/00	2	281
2015/09/13/01	12	281
2015/09/13/02	9	281
2015/09/13/03	9	281
2015/09/13/04	6	281
2015/09/13/06	8	281
2015/09/13/07	11	281
2015/09/13/08	7	281
2015/09/13/09	5	281
2015/09/13/11	9	281
2015/09/13/12	9	281
2015/09/13/13	9	282
2015/09/13/14	5	282
2015/09/13/15	6	282
2015/09/13/16	12	282
2015/09/13/17	12	282
2015/09/13/18	9	282
2015/09/13/19	6	282
2015/09/13/21	9	282
2015/09/13/22	12	282
2015/09/13/23	11	282
2015/09/14/00	11	282
2015/09/14/01	6	282
2015/09/14/02	5	282
2015/09/14/03	8	282
2015/09/14/04	12	282
2015/09/14/05	7	282
2015/09/14/06	8	283
2015/09/14/08	5	283
2015/09/14/09	12	283
2015/09/14/10	9	283
2015/09/14/11	5	283
2015/09/14/12	6	283
2015/09/14/13	5	283
2015/09/14/14	13	283
2015/09/14/15	8	283
2015/09/14/16	10	283
2015/09/14/17	6	283
2015/09/14/18	7	283
2015/09/14/19	9	283
2015/09/14/20	13	283
2015/09/14/21	11	283
2015/09/14/22	9	283
2015/09/14/23	8	284
2015/09/15/00	2	284
2015/09/15/01	5	284
2015/09/15/02	10	284
2015/09/15/03	12	284
2015/09/15/04	9	284
2015/09/15/05	10	284
2015/09/15/06	7	284
2015/09/15/07	4	284
2015/09/15/08	8	284
2015/09/15/09	10	284
2015/09/15/10	8	284
2015/09/15/11	5	284
2015/09/15/13	6	284
2015/09/15/14	10	284
2015/09/15/15	6	284
2015/09/15/16	7	284
2015/09/15/18	7	284
2015/09/15/19	12	284
2015/09/15/20	11	284
2015/09/15/21	8	284
2015/09/15/22	7	284
2015/09/15/23	6	284
2015/09/16/00	5	284
2015/09/16/01	7	284
2015/09/16/02	10	284
2015/09/16/03	9	284
2015/09/16/04	6	284
2015/09/16/05	6	284
2015/09/16/06	5	284
2015/09/16/07	6	284
2015/09/16/08	11	284
2015/09/16/09	6	284
2015/09/16/10	8	284
2015/09/16/11	4	284
2015/09/16/12	5	284
2015/09/16/13	10	284
2015/09/16/14	9	284
2015/09/16/15	7	284
2015/09/16/16	8	284
2015/09/16/18	10	284
2015/09/16/19	12	284
2015/09/16/20	8	285
2015/09/16/21	9	285
2015/09/16/22	10	285
2015/09/16/23	5	285
2015/09/17/00	5	285
2015/09/17/01	9	285
2015/09/17/02	11	285
2015/09/17/03	12	285
2015/09/17/04	5	285
2015/09/17/05	8	285
2015/09/17/06	6	285
2015/09/17/07	5	285
2015/09/17/08	10	285
2015/09/17/09	6	285
2015/09/17/10	7	285
2015/09/17/11	8	285
2015/09/17/12	5	285
2015/09/17/13	12	285
2015/09/17/14	9	285
2015/09/17/15	8	285
2015/09/17/16	6	286
2015/09/17/18	10	286
2015/09/17/19	10	286
2015/09/17/20	8	287
2015/09/17/21	10	287
2015/09/17/22	7	287
2015/09/18/00	9	287
2015/09/18/01	10	287
2015/09/18/02	5	287
2015/09/18/03	8	287
2015/09/18/04	8	287
2015/09/18/05	6	287
2015/09/18/06	6	287
2015/09/18/07	16	287
2015/09/18/08	10	287
2015/09/18/09	6	287
2015/09/18/10	8	287
2015/09/18/11	7	287
2015/09/18/12	24	292
2015/09/18/13	9	292
2015/09/18/14	7	292
2015/09/18/17	13	292
2015/09/18/18	9	293
2015/09/18/19	9	293
2015/09/18/20	8	293
2015/09/18/23	9	293
2015/09/19/00	13	294
2015/09/19/01	12	295
2015/09/19/02	6	295
2015/09/19/03	6	295
2015/09/19/05	10	295
2015/09/19/06	10	295
2015/09/19/07	3	295
2015/09/19/08	5	295
2015/09/19/10	8	295
2015/09/19/11	11	295
2015/09/19/12	8	295
2015/09/19/13	7	296
2015/09/19/15	10	296
2015/09/19/16	11	296
2015/09/19/17	11	296
2015/09/19/18	8	296
2015/09/19/19	5	296
2015/09/19/21	8	296
2015/09/19/22	13	296
2015/09/19/23	9	296
2015/09/20/00	8	296
2015/09/20/01	7	296
2015/09/20/03	3	296
2015/09/20/04	10	296
2015/09/20/05	9	296
2015/09/20/06	9	296
2015/09/20/09	8	296
2015/09/20/10	13	297
2015/09/20/11	9	297
2015/09/20/12	5	297
2015/09/20/14	11	297
2015/09/20/15	12	297
2015/09/20/16	11	297
2015/09/20/17	7	297
2015/09/20/19	7	297
2015/09/20/20	11	297
2015/09/20/21	10	297
2015/09/20/22	7	297
2015/09/20/23	5	297
2015/09/21/00	5	297
2015/09/21/02	8	297
2015/09/21/03	9	298
2015/09/21/04	7	298
2015/09/21/05	13	300
2015/09/21/08	5	300
2015/09/21/09	11	300
2015/09/21/10	8	300
2015/09/21/13	10	300
2015/09/21/14	10	300
2015/09/21/15	9	300
2015/09/21/16	3	300
2015/09/21/18	12	301
2015/09/21/19	13	301
2015/09/21/20	6	301
2015/09/21/21	12	301
2015/09/21/22	7	301
2015/09/22/01	13	301
2015/09/22/02	8	301
2015/09/22/03	10	301
2015/09/22/04	10	301
2015/09/22/05	5	301
2015/09/22/07	11	301
2015/09/22/08	8	301
2015/09/22/09	5	301
2015/09/22/10	5	301
2015/09/22/12	10	301
2015/09/22/13	10	301
2015/09/22/14	8	301
2015/09/22/15	7	301
2015/09/22/17	8	301
2015/09/22/18	16	302
2015/09/22/19	12	302
2015/09/22/20	7	302
2015/09/22/21	5	302
2015/09/22/23	8	302
2015/09/23/00	12	302
2015/09/23/01	5	302
2015/09/23/02	9	302
2015/09/23/05	8	302
2015/09/23/06	9	302
2015/09/23/07	8	302
2015/09/23/08	6	302
2015/09/23/10	11	302
2015/09/23/11	9	302
2015/09/23/12	6	302
2015/09/23/13	5	302
2015/09/23/15	12	302
2015/09/23/16	10	302
2015/09/23/17	9	302
2015/09/23/18	8	302
2015/09/23/21	12	302
2015/09/23/22	15	303
2015/09/23/23	9	303
2015/09/24/00	7	303
2015/09/24/01	7	304
2015/09/24/03	7	304
2015/09/24/04	13	304
2015/09/24/05	10	304
2015/09/24/06	8	304
2015/09/24/07	5	304
2015/09/24/09	8	304
2015/09/24/10	8	304
2015/09/24/11	4	304
2015/09/24/12	6	304
2015/09/24/14	10	304
2015/09/24/15	11	304
2015/09/24/16	9	304
2015/09/24/17	7	304
2015/09/24/19	5	304
2015/09/24/20	7	304
2015/09/24/21	10	304
2015/09/24/22	7	305
2015/09/24/23	6	305
2015/09/25/02	8	305
2015/09/25/03	13	308
2015/09/25/04	7	308
2015/09/25/05	5	308
2015/09/25/07	6	308
2015/09/25/08	9	308
2015/09/25/09	6	308
2015/09/25/10	8	308
2015/09/25/13	8	308
2015/09/25/14	8	308
2015/09/25/15	7	308
2015/09/25/18	10	309
2015/09/25/19	11	309
2015/09/25/20	9	309
2015/09/25/21	5	309
2015/09/25/23	5	309
2015/09/26/00	12	310
2015/09/26/01	8	310
2015/09/26/02	9	310
2015/09/26/03	5	310
2015/09/26/05	6	310
2015/09/26/06	9	310
2015/09/26/07	9	310
2015/09/26/08	7	310
2015/09/26/10	13	310
2015/09/26/11	9	310
2015/09/26/12	6	310
2015/09/26/13	5	310
2015/09/26/15	11	310
2015/09/26/16	9	310
2015/09/26/17	7	310
2015/09/26/18	7	310
2015/09/26/20	6	310
2015/09/26/21	15	310
2015/09/26/22	8	310
2015/09/26/23	11	310
2015/09/27/00	7	311
2015/09/27/01	6	311
2015/09/27/03	9	311
2015/09/27/04	12	311
2015/09/27/05	8	311
2015/09/27/06	8	311
2015/09/27/07	5	311
2015/09/27/09	9	311
2015/09/27/10	9	311
2015/09/27/11	7	311
2015/09/27/12	7	311
2015/09/27/14	11	311
2015/09/27/15	9	311
2015/09/27/16	8	311
2015/09/27/17	7	312
2015/09/27/19	10	312
2015/09/27/20	13	312
2015/09/27/21	8	312
2015/09/27/22	8	312
2015/09/27/23	9	313
2015/09/28/02	9	313
2015/09/28/03	13	314
2015/09/28/04	10	314
2015/09/28/05	7	314
2015/09/28/06	5	314
2015/09/28/08	7	314
2015/09/28/09	8	314
2015/09/28/10	7	314
2015/09/28/11	8	314
2015/09/28/14	9	314
2015/09/28/15	11	314
2015/09/28/16	9	314
2015/09/28/17	8	314
2015/09/28/20	9	314
2015/09/28/21	10	314
2015/09/28/22	8	314
2015/09/28/23	10	314
2015/09/29/00	6	314
2015/09/29/02	8	314
2015/09/29/03	15	314
2015/09/29/04	10	314
2015/09/29/05	9	314
2015/09/29/06	8	314
2015/09/29/09	10	314
2015/09/29/10	8	314
2015/09/29/11	7	314
2015/09/29/13	4	314
2015/09/29/14	13	314
2015/09/29/15	8	314
2015/09/29/16	9	314
2015/09/29/19	13	314
2015/09/29/20	9	314
2015/09/29/21	8	314
2015/09/29/22	10	314
2015/09/29/23	10	314
2015/09/30/02	10	314
2015/09/30/03	8	314
2015/09/30/04	8	314
2015/09/30/05	5	314
2015/09/30/08	9	314
2015/09/30/09	6	314
2015/09/30/10	9	314
2015/09/30/13	13	314
2015/09/30/14	8	314
2015/09/30/15	8	314
2015/09/30/16	4	314
2015/09/30/18	10	314
2015/09/30/19	12	314
2015/09/30/20	10	314
2015/09/30/21	6	314
2015/09/30/22	10	314
2015/09/30/23	5	314
2015/10/01/01	11	314
2015/10/01/02	11	315
2015/10/01/03	8	315
2015/10/01/04	8	315
2015/10/01/05	8	315
2015/10/01/08	8	315
2015/10/01/09	5	315
2015/10/01/10	6	315
2015/10/01/12	7	315
2015/10/01/13	11	316
2015/10/01/14	5	316
2015/10/01/15	7	316
2015/10/01/17	5	316
2015/10/01/18	14	316
2015/10/01/19	10	316
2015/10/01/20	6	316
2015/10/01/21	7	316
2015/10/02/00	11	316
2015/10/02/01	9	317
2015/10/02/02	9	317
2015/10/02/03	6	317
2015/10/02/06	8	317
2015/10/02/07	11	317
2015/10/02/08	5	317
2015/10/02/09	7	317
2015/10/02/11	7	317
2015/10/02/12	9	317
2015/10/02/13	8	317
2015/10/02/14	7	317
2015/10/02/17	11	319
2015/10/02/18	9	319
2015/10/02/19	7	319
2015/10/02/20	5	319
2015/10/02/21	4	319
2015/10/02/22	5	319
2015/10/02/23	7	319
2015/10/03/00	9	319
2015/10/03/01	12	319
2015/10/03/02	8	319
2015/10/03/03	6	319
2015/10/03/04	5	319
2015/10/03/06	9	319
2015/10/03/07	8	319
2015/10/03/08	8	319
2015/10/03/09	4	319
2015/10/03/10	5	319
2015/10/03/11	14	319
2015/10/03/12	8	320
2015/10/03/13	11	321
2015/10/03/14	4	321
2015/10/03/15	5	321
2015/10/03/16	10	321
2015/10/03/17	12	321
2015/10/03/18	8	321
2015/10/03/19	8	321
2015/10/03/20	5	321
2015/10/03/21	5	321
2015/10/03/22	8	321
2015/10/03/23	11	322
2015/10/04/00	9	322
2015/10/04/01	11	322
2015/10/04/02	7	322
2015/10/04/03	5	322
2015/10/04/04	6	322
2015/10/04/05	11	322
2015/10/04/06	9	322
2015/10/04/07	6	322
2015/10/04/08	4	322
2015/10/04/09	5	322
2015/10/04/10	9	322
2015/10/04/11	10	322
2015/10/04/12	9	322
2015/10/04/13	5	322
2015/10/04/14	5	322
2015/10/04/15	8	322
2015/10/04/16	12	322
2015/10/04/17	8	322
2015/10/04/18	7	322
2015/10/04/19	4	322
2015/10/04/20	5	322
2015/10/04/21	8	322
2015/10/04/22	11	322
2015/10/04/23	10	322
2015/10/05/00	9	322
2015/10/05/01	8	322
2015/10/05/02	5	322
2015/10/05/03	5	322
2015/10/05/04	9	322
2015/10/05/05	11	322
2015/10/05/06	7	322
2015/10/05/07	9	322
2015/10/05/08	5	322
2015/10/05/09	5	322
2015/10/05/10	11	322
2015/10/05/11	5	322
2015/10/05/12	8	322
2015/10/05/15	11	322
2015/10/05/16	7	323
2015/10/05/17	9	323
2015/10/05/18	9	323
2015/10/05/19	6	323
2015/10/05/21	8	323
2015/10/05/22	11	323
2015/10/05/23	12	323
2015/10/06/00	9	323
2015/10/06/01	7	323
2015/10/06/04	6	323
2015/10/06/05	9	323
2015/10/06/06	6	323
2015/10/06/07	6	323
2015/10/06/08	5	323
2015/10/06/10	9	323
2015/10/06/11	8	323
2015/10/06/12	6	323
2015/10/06/15	7	323
2015/10/06/16	9	323
2015/10/06/17	8	323
2015/10/06/18	6	323
2015/10/06/19	6	323
2015/10/06/21	5	323
2015/10/06/22	11	323
2015/10/06/23	10	323
2015/10/07/00	8	323
2015/10/07/01	7	323
2015/10/07/04	6	323
2015/10/07/05	11	324
2015/10/07/06	6	324
2015/10/07/07	5	324
2015/10/07/09	5	324
2015/10/07/10	8	324
2015/10/07/11	9	324
2015/10/07/12	7	324
2015/10/07/15	11	324
2015/10/07/16	12	324
2015/10/07/17	8	324
2015/10/07/18	8	324
2015/10/07/21	10	325
2015/10/07/22	11	325
2015/10/07/23	11	325
2015/10/08/00	9	325
2015/10/08/01	11	325
2015/10/08/04	11	326
2015/10/08/05	8	326
2015/10/08/06	7	326
2015/10/08/07	6	326
2015/10/08/10	11	326
2015/10/08/11	8	326
2015/10/08/12	6	326
2015/10/08/15	13	327
2015/10/08/16	6	327
2015/10/08/17	5	327
2015/10/08/18	6	327
2015/10/08/19	5	327
2015/10/08/21	6	327
2015/10/08/22	9	327
2015/10/08/23	7	327
2015/10/09/00	9	327
2015/10/09/01	6	327
2015/10/09/03	6	327
2015/10/09/04	12	328
2015/10/09/05	7	328
2015/10/09/06	9	329
2015/10/09/07	6	329
2015/10/09/09	6	329
2015/10/09/10	7	329
2015/10/09/11	5	329
2015/10/09/12	7	329
2015/10/09/14	6	329
2015/10/09/15	12	329
2015/10/09/16	5	329
2015/10/09/17	8	329
2015/10/09/20	8	329
2015/10/09/21	9	329
2015/10/09/22	8	329
2015/10/09/23	10	329
2015/10/10/00	7	329
2015/10/10/02	6	329
2015/10/10/03	12	329
2015/10/10/04	6	329
2015/10/10/05	7	329
2015/10/10/06	6	329
2015/10/10/09	9	329
2015/10/10/10	9	329
2015/10/10/11	8	329
2015/10/10/14	14	329
2015/10/10/15	9	329
2015/10/10/16	7	329
2015/10/10/19	9	329
2015/10/10/20	13	329
2015/10/10/21	7	329
2015/10/10/22	7	330
2015/10/10/23	8	330
2015/10/11/02	11	330
2015/10/11/03	10	331
2015/10/11/04	6	331
2015/10/11/05	5	331
2015/10/11/07	5	331
2015/10/11/08	10	331
2015/10/11/09	6	331
2015/10/11/10	7	331
2015/10/11/12	7	331
2015/10/11/13	11	331
2015/10/11/14	11	332
2015/10/11/15	13	332
2015/10/11/18	7	332
2015/10/11/19	13	332
2015/10/11/20	7	332
2015/10/11/21	11	332
2015/10/11/22	7	332
2015/10/12/01	10	332
2015/10/12/02	10	332
2015/10/12/03	8	332
2015/10/12/04	5	332
2015/10/12/05	7	332
2015/10/12/08	9	332
2015/10/12/09	7	332
2015/10/12/10	6	332
2015/10/12/11	4	332
2015/10/12/13	13	332
2015/10/12/14	14	332
2015/10/12/15	8	332
2015/10/12/16	7	332
2015/10/12/19	10	332
2015/10/12/20	15	332
2015/10/12/21	9	332
2015/10/12/22	11	332
2015/10/12/23	8	332
2015/10/13/00	5	332
2015/10/13/02	7	332
2015/10/13/03	9	332
2015/10/13/04	10	333
2015/10/13/05	8	333
2015/10/13/06	8	333
2015/10/13/09	6	333
2015/10/13/10	10	333
2015/10/13/11	5	333
2015/10/13/12	5	333
2015/10/13/14	7	333
2015/10/13/15	14	333
2015/10/13/16	9	333
2015/10/13/17	10	333
2015/10/13/18	9	333
2015/10/13/21	10	333
2015/10/13/22	11	333
2015/10/13/23	9	333
2015/10/14/00	7	333
2015/10/14/01	4	333
2015/10/14/03	5	333
2015/10/14/04	11	333
2015/10/14/05	7	333
2015/10/14/06	6	333
2015/10/14/07	5	333
2015/10/14/09	8	333
2015/10/14/10	8	333
2015/10/14/11	6	333
2015/10/14/12	6	333
2015/10/14/14	9	333
2015/10/14/15	12	333
2015/10/14/16	7	333
2015/10/14/17	7	333
2015/10/14/20	10	333
2015/10/14/21	8	333
2015/10/14/22	9	333
2015/10/14/23	7	333
2015/10/15/00	8	333
2015/10/15/03	8	333
2015/10/15/04	10	333
2015/10/15/05	7	333
2015/10/15/06	7	333
2015/10/15/09	10	333
2015/10/15/10	8	333
2015/10/15/11	6	333
2015/10/15/12	5	333
2015/10/15/14	10	334
2015/10/15/15	9	334
2015/10/15/16	6	334
2015/10/15/17	3	334
2015/10/15/20	6	334
2015/10/16/08	12	334
2015/10/16/09	9	334
2015/10/16/10	13	334
2015/10/16/11	10	335
2015/10/16/12	13	335
2015/10/16/13	9	335
2015/10/16/14	5	335
2015/10/16/17	8	335
2015/10/16/18	10	335
2015/10/16/19	6	335
2015/10/16/20	7	335
2015/10/16/21	9	336
2015/10/16/23	6	336
2015/10/17/00	12	337
2015/10/17/01	7	337
2015/10/17/02	7	337
2015/10/17/03	5	337
2015/10/17/05	7	337
2015/10/17/06	9	337
2015/10/17/07	8	337
2015/10/17/08	7	337
2015/10/17/11	6	337
2015/10/17/12	9	337
2015/10/17/13	8	337
2015/10/17/14	6	337
2015/10/17/16	5	337
2015/10/17/17	14	337
2015/10/17/18	11	337
2015/10/17/19	8	337
2015/10/17/20	8	337
2015/10/17/21	5	337
2015/10/17/23	9	337
2015/10/18/00	13	337
2015/10/18/01	10	337
2015/10/18/02	6	337
2015/10/18/03	7	337
2015/10/18/05	5	337
2015/10/18/06	13	337
2015/10/18/07	9	337
2015/10/18/08	6	337
2015/10/18/09	6	337
2015/10/18/11	8	338
2015/10/18/12	10	338
2015/10/18/13	8	338
2015/10/18/14	9	338
2015/10/18/17	8	338
2015/10/18/18	11	338
2015/10/18/19	9	338
2015/10/18/20	9	338
2015/10/18/23	10	339
2015/10/19/00	14	339
2015/10/19/01	9	339
2015/10/19/02	7	339
2015/10/19/03	7	339
2015/10/19/06	6	339
2015/10/19/07	11	339
2015/10/19/08	6	339
2015/10/19/09	6	339
2015/10/19/12	6	339
2015/10/19/13	8	339
2015/10/19/14	6	339
2015/10/19/15	3	339
2015/10/19/17	7	339
2015/10/19/18	10	339
2015/10/19/19	10	339
2015/10/19/20	9	339
2015/10/19/21	6	339
2015/10/20/00	11	339
2015/10/20/01	11	339
2015/10/20/02	7	339
2015/10/20/03	7	339
2015/10/20/04	5	339
2015/10/20/06	7	339
2015/10/20/07	10	339
2015/10/20/08	8	339
2015/10/20/09	7	339
2015/10/20/12	8	339
2015/10/20/13	10	339
2015/10/20/14	6	339
2015/10/20/17	8	339
2015/10/20/18	11	340
2015/10/20/19	8	340
2015/10/20/20	6	340
2015/10/20/21	5	340
2015/10/20/23	5	340
2015/10/21/00	9	340
2015/10/21/01	7	340
2015/10/21/02	7	340
2015/10/21/03	6	340
2015/10/21/05	5	340
2015/10/21/06	9	340
2015/10/21/07	9	340
2015/10/21/08	7	340
2015/10/21/09	5	340
2015/10/21/11	10	340
2015/10/21/12	8	340
2015/10/21/13	4	340
2015/10/21/14	5	340
2015/10/21/16	9	340
2015/10/21/17	13	340
2015/10/21/18	7	340
2015/10/21/19	7	340
2015/10/21/20	8	340
2015/10/21/22	9	340
2015/10/21/23	11	340
2015/10/22/00	10	340
2015/10/22/01	8	340
2015/10/22/02	5	340
2015/10/22/05	12	342
2015/10/22/06	8	342
2015/10/22/07	7	342
2015/10/22/08	5	342
2015/10/22/10	6	342
2015/10/22/11	9	342
2015/10/22/12	5	342
2015/10/22/13	5	342
2015/10/22/15	7	342
2015/10/22/16	14	342
2015/10/22/17	9	342
2015/10/22/18	9	342
2015/10/22/19	5	342
2015/10/22/21	7	342
2015/10/22/22	10	342
2015/10/22/23	10	342
2015/10/23/00	7	342
2015/10/23/01	4	342
2015/10/23/03	6	342
2015/10/23/04	10	342
2015/10/23/05	8	343
2015/10/23/06	3	343
2015/10/23/07	5	343
2015/10/23/09	5	343
2015/10/23/10	10	343
2015/10/23/11	8	343
2015/10/23/12	6	343
2015/10/23/13	5	343
2015/10/23/15	7	343
2015/10/23/16	11	343
2015/10/23/17	10	343
2015/10/23/18	8	343
2015/10/23/19	5	343
2015/10/23/21	7	343
2015/10/23/22	9	343
2015/10/23/23	9	343
2015/10/24/00	7	343
2015/10/24/01	7	343
2015/10/24/04	9	343
2015/10/24/05	9	343
2015/10/24/06	6	343
2015/10/24/07	5	343
2015/10/24/10	11	343
2015/10/24/11	7	343
2015/10/24/12	8	344
2015/10/24/15	7	344
2015/10/24/16	9	344
2015/10/24/17	9	344
2015/10/24/18	5	344
2015/10/24/20	5	344
2015/10/24/21	10	344
2015/10/24/22	10	344
2015/10/24/23	7	344
2015/10/25/00	7	344
2015/10/25/02	11	344
2015/10/25/03	11	344
2015/10/25/04	7	344
2015/10/25/05	4	344
2015/10/25/07	4	344
2015/10/25/08	9	344
2015/10/25/09	7	344
2015/10/25/10	7	344
2015/10/25/13	9	344
2015/10/25/14	11	345
2015/10/25/15	5	345
2015/10/25/16	9	345
2015/10/25/17	8	345
2015/10/25/20	5	345
2015/10/25/21	11	345
2015/10/25/22	12	345
2015/10/25/23	9	345
2015/10/26/00	6	345
2015/10/26/01	4	345
2015/10/26/03	6	345
2015/10/26/04	9	345
2015/10/26/05	8	345
2015/10/26/06	9	345
2015/10/26/07	7	345
2015/10/26/09	5	345
2015/10/26/10	11	345
2015/10/26/11	9	345
2015/10/26/12	7	345
2015/10/26/15	8	345
2015/10/26/16	12	345
2015/10/26/17	6	345
2015/10/26/18	9	345
2015/10/26/21	8	345
2015/10/26/22	11	345
2015/10/26/23	11	345
2015/10/27/00	8	345
2015/10/27/01	5	345
2015/10/27/04	9	345
2015/10/27/05	10	345
2015/10/27/06	5	345
2015/10/27/07	6	345
2015/10/27/10	11	345
2015/10/27/11	7	345
2015/10/27/12	8	346
2015/10/27/15	9	346
2015/10/27/16	9	347
2015/10/27/17	5	347
2015/10/27/18	8	347
2015/10/27/19	7	347
2015/10/27/21	5	347
2015/10/27/22	11	347
2015/10/27/23	9	347
2015/10/28/00	9	347
2015/10/28/01	7	347
2015/10/28/04	10	347
2015/10/28/05	10	347
2015/10/28/06	7	347
2015/10/28/10	12	348
2015/10/28/11	11	348
2015/10/28/12	6	348
2015/10/28/13	7	348
2015/10/28/16	8	348
2015/10/28/17	11	348
2015/10/28/18	9	349
2015/10/28/19	11	349
2015/10/28/20	9	349
2015/10/28/23	9	349
2015/10/29/00	9	349
2015/10/29/01	8	349
2015/10/29/02	10	349
2015/10/29/05	11	349
2015/10/29/06	10	349
2015/10/29/07	6	349
2015/10/29/08	4	349
2015/10/29/10	7	349
2015/10/29/11	9	350
2015/10/29/12	8	350
2015/10/29/13	7	350
2015/10/29/16	11	350
2015/10/29/17	9	350
2015/10/29/18	7	350
2015/10/29/19	8	350
2015/10/29/20	4	350
2015/10/29/22	6	350
2015/10/29/23	10	350
2015/10/30/00	10	350
2015/10/30/01	9	350
2015/10/30/02	6	350
2015/10/30/04	5	350
2015/10/30/05	14	350
2015/10/30/06	8	350
2015/10/30/07	9	350
2015/10/30/10	9	350
2015/10/30/14	4	350
2015/10/30/15	13	350
2015/10/30/16	11	350
2015/10/30/17	6	350
2015/10/30/18	6	350
2015/10/30/21	9	350
2015/10/30/22	9	350
2015/10/30/23	9	350
2015/10/31/00	8	350
2015/10/31/03	8	350
2015/10/31/04	9	350
2015/10/31/05	10	351
2015/10/31/06	7	351
2015/10/31/09	7	351
2015/10/31/10	12	351
2015/10/31/11	9	351
2015/10/31/12	6	351
2015/10/31/14	8	351
2015/10/31/15	8	351
2015/10/31/16	8	351
2015/10/31/17	7	351
2015/10/31/20	7	351
2015/10/31/21	10	352
2015/10/31/22	12	352
2015/10/31/23	6	352
